Scaling Up Differentially Private LASSO Regularized Logistic Regression via Faster Frank-Wolfe Iterations

To the best of our knowledge, there are no methods today for training differentially private regression models on sparse input data. To remedy this, we adapt the Frank-Wolfe algorithm for $L_1$ penalized linear regression to be aware of sparse inputs and to use them effectively. In doing so, we reduce the training time of the algorithm from $\mathcal{O}( T D S + T N S)$ to $\mathcal{O}(N S + T \sqrt{D} \log{D} + T S^2)$, where $T$ is the number of iterations and a sparsity rate $S$ of a dataset with $N$ rows and $D$ features. Our results demonstrate that this procedure can reduce runtime by a factor of up to $2,200\times$, depending on the value of the privacy parameter $\epsilon$ and the sparsity of the dataset.

==> data/normal_kdda_L50_T1k.csv <==
20216830
1.7979582241849442E-6
iteration,g,flops,ms,nnz
1,2.785740614732906,1019868675096616,3437,1
2,1.6771217511467928,1699781164460912,5677,2
3,1.7504093631854603,2379693653825208,7871,3
4,1.7221252709624455,3059606143189504,10071,4
5,1.5454606983904418,3739518632553800,12268,5
6,1.4844130633123795,4419431121918096,14469,6
7,1.4686023420995482,5099343611282392,16684,7
8,1.4153319588850273,5779256100646688,18908,8
9,1.4225992957223843,6459168590010984,21126,9
10,1.1258305069629477,7139081079375280,23348,9
11,4.751482931754465,7818993568739576,25495,9
12,0.976919130683446,8498906058103872,27602,9
13,4.573936922908157,9178818547468168,29714,9
14,0.8667598333963599,9858731036832464,31828,10
15,0.8169922993190362,10538643526196760,34003,10
16,0.7692338645716543,11218556015561056,36225,11
17,0.7781237525779227,11898468504925352,38451,12
18,0.7577626456718995,12578380994289648,40677,13
19,0.728844718776654,13258293483653944,42909,14
20,0.7441031152174356,13938205973018240,45144,14
21,0.7754265528426061,14618118462382536,47373,15
22,0.6616449195581339,15298030951746832,49602,15
23,1.1725925701884898,15977943441111128,51844,15
24,0.6507389798902095,16657855930475424,54073,15
25,0.8133697201251977,17337768419839720,56304,15
26,0.8412596767474446,18017680909204016,58529,15
27,0.7409446382603032,18697593398568312,60757,15
28,0.9982078935388227,19377505887932608,62984,15
29,0.6694402364455441,20057418377296904,65233,15
30,1.1241272200196164,20737330866661200,67464,15
31,0.597895566053304,21417243356025496,69697,15
32,1.2241270125631725,22097155845389792,71922,15
33,0.5778590894569704,22777068334754088,74147,15
34,0.5217400185125113,23456980824118384,76368,15
35,0.7901458131020305,24136893313482680,78599,15
36,0.7463053313433766,24816805802846976,80824,15
37,0.7554339844623655,25496718292211272,83054,15
38,0.9544331772713074,26176630781575568,85279,15
39,0.7229785905084269,26856543270939864,87509,15
40,1.1408357075971358,27536455760304160,89738,15
41,0.6921162618210215,28216368249668456,91967,15
42,1.3041521679142551,28896280739032752,94092,15
43,0.6622843062757623,29576193228397048,96207,15
44,1.4453418925726367,30256105717761344,98399,15
45,0.6330143996548265,30936018207125640,100522,15
46,1.5664951454024099,31615930696489936,102666,15
47,0.6916445885489246,32295843185854232,105028,15
48,0.620670006620438,32975755675218528,107150,15
49,0.6441911535402365,33655668164582824,109279,15
50,0.6173412110238337,34335580653947120,111419,15
51,1.6355042900608383,35015493143311416,113553,15
52,0.6153123483986637,35695405632675712,115687,15
53,0.6375741105858236,36375318122040008,117824,15
54,0.6470703347238332,37055230611404304,119958,15
55,0.5863604767889934,37735143100768600,122083,15
56,1.5626820693288703,38415055590132896,124213,15
57,0.5484821467294928,39094968079497192,126336,15
58,1.6136637798095543,39774880568861488,128450,15
59,0.5269067705827017,40454793058225784,130561,15
60,0.4874185834054706,41134705547590080,132674,15
61,1.712563627602334,41814618036954376,134810,15
62,0.4785403092925457,42494530526318672,136938,15
63,0.45061592761538044,43174443015682968,139067,15
64,1.8227978873250998,43854355505047264,141201,15
65,0.427631696514529,44534267994411560,143328,16
66,0.41228769831578993,45214180483775856,145456,16
67,0.41219025872552095,45894092973140152,147583,17
68,0.3779476733695417,46574005462504448,149716,17
69,0.3882351190163592,47253917951868744,151842,17
70,0.3894975017331449,47933830441233040,153973,18
71,0.3777150393502181,48613742930597336,156112,19
72,0.3613025307218773,49293655419961632,158242,20
73,0.35727515732087833,49973567909325928,160377,21
74,0.29705587532547484,50653480398690224,162512,22
75,0.2944180902722992,51333392888054520,164651,22
76,0.33822528737425317,52013305377418816,166791,22
77,0.3293484571063433,52693217866783112,168932,22
78,0.32793859740637393,53373130356147408,171067,22
79,0.31744385872322606,54053042845511704,173208,22
80,0.4059414946513119,54732955334876000,175344,22
81,0.32808243590537217,55412867824240296,177478,22
82,0.28929675809355804,56092780313604592,179627,22
83,0.47184135751894773,56772692802968888,181781,22
84,0.2867283761356751,57452605292333184,183936,22
85,0.28207513170347315,58132517781697480,186093,23
86,0.2934098392205496,58812430271061776,188242,23
87,0.26526706845166587,59492342760426072,190400,24
88,0.25301422667049034,60172255249790368,192541,25
89,0.25372065414674927,60852167739154664,194683,25
90,0.24313005017565753,61532080228518960,196826,26
91,0.23824972076793224,62211992717883256,198979,27
92,0.24433822022316115,62891905207247552,201124,27
93,0.25698805148137305,63571817696611848,203271,27
94,0.27534159338973013,64251730185976144,205416,27
95,0.2616007372897842,64931642675340440,207562,28
96,0.24008509494662103,65611555164704736,209738,29
97,0.2452671923495406,66291467654069032,211862,29
98,0.22752502441631536,66971380143433328,213979,30
99,0.8546726205218297,67651292632797624,216098,30
100,0.2276452208932975,68331205122161920,218225,31
101,0.23210120666990058,69011117611526216,220352,31
102,0.8341244254427533,69691030100890512,222476,31
103,0.2156201045821446,70370942590254808,224605,31
104,0.22753319747116332,71050855079619104,226730,31
105,0.210649253919613,71730767568983400,228857,32
106,0.2014202113998545,72410680058347696,230994,33
107,0.2222730563158035,73090592547711992,233121,33
108,0.8224025087574869,73770505037076288,235253,33
109,0.2011890777623368,74450417526440584,237382,33
110,0.8248461093096371,75130330015804880,239515,33
111,0.20594546299402186,75810242505169176,241641,33
112,0.2041236803129961,76490154994533472,243764,33
113,0.19353461058641416,77170067483897768,245885,33
114,0.1910721382011226,77849979973262064,248014,33
115,0.19957453968808359,78529892462626360,250144,34
116,0.30143160121864443,79209804951990656,252271,34
117,0.6799813886568924,79889717441354952,254402,34
118,0.27783695570299743,80569629930719248,256529,34
119,0.6862484075416032,81249542420083544,258646,34
120,0.25493442791370374,81929454909447840,260771,34
121,0.6924119566532939,82609367398812136,262897,34
122,0.23270843569312247,83289279888176432,265020,34
123,0.6984652863317787,83969192377540728,267149,34
124,0.21557748744768127,84649104866905024,269277,34
125,0.2063267733579944,85329017356269320,271407,34
126,0.20808652719193116,86008929845633616,273535,34
127,0.4242425104283072,86688842334997912,275662,34
128,0.24402299953668102,87368754824362208,277788,34
129,0.39969999262766326,88048667313726504,279912,34
130,0.2796644550620437,88728579803090800,282038,34
131,0.3752129223987195,89408492292455096,284174,34
132,0.314931998309502,90088404781819392,286295,34
133,0.3507946051541962,90768317271183688,288419,34
134,0.3497575644106589,91448229760547984,290555,34
135,0.32645889763748603,92128142249912280,292683,34
136,0.38408307382772466,92808054739276576,294835,34
137,0.3209950664345706,93487967228640872,296963,34
138,0.32791902747487556,94167879718005168,299090,34
139,0.2899150040127931,94847792207369464,301217,34
140,0.4756360405723214,95527704696733760,303343,34
141,0.2780013374391918,96207617186098056,305477,34
142,0.28029650452449795,96887529675462352,307609,34
143,0.292828927387461,97567442164826648,309738,34
144,0.4653147038480334,98247354654190944,311863,34
145,0.2683887827099413,98927267143555240,313997,34
146,0.4946847553059928,99607179632919536,316121,34
147,0.24411542835854588,100287092122283832,318250,34
148,0.5235481672659938,100967004611648128,320372,34
149,0.2562359984112475,101646917101012424,322492,34
150,0.24397584150134224,102326829590376720,324620,34
151,0.4780797622560516,103006742079741016,326747,34
152,0.2255365182397938,103686654569105312,328875,34
153,0.2279949075827141,104366567058469608,331004,34
154,0.2243795888944091,105046479547833904,333128,34
155,0.21971815048782892,105726392037198200,335256,34
156,0.2238994784228685,106406304526562496,337382,34
157,0.20447610100454833,107086217015926792,339506,34
158,0.20397748563546608,107766129505291088,341633,34
159,0.2060687704267308,108446041994655384,343763,34
160,0.19312913268467025,109125954484019680,345889,34
161,0.18768364091823408,109805866973383976,348010,34
162,0.181392823260273,110485779462748272,350150,34
163,0.1786835513519949,111165691952112568,352273,34
164,0.18290705850464542,111845604441476864,354397,34
165,0.1789679668857091,112525516930841160,356523,34
166,0.1943802498091561,113205429420205456,358645,34
167,0.17738179104974452,113885341909569752,360772,35
168,0.1730559635182619,114565254398934048,362894,35
169,0.1706892322586938,115245166888298344,365025,36
170,0.16771984576666682,115925079377662640,367146,36
171,0.15669680958079457,116604991867026936,369272,37
172,0.15959470835386277,117284904356391232,371395,37
173,0.19609563074771208,117964816845755528,373524,37
174,0.3471996117381269,118644729335119824,375650,37
175,0.18126077896867662,119324641824484120,377787,37
176,0.3537952098260582,120004554313848416,379923,37
177,0.17025236485027864,120684466803212712,382074,37
178,0.16757322399205607,121364379292577008,384221,37
179,0.1583825973879209,122044291781941304,386367,37
180,0.22477310984255341,122724204271305600,388514,37
181,0.26055106631004843,123404116760669896,390677,37
182,0.21056261823586495,124084029250034192,392930,37
183,0.2676531822396086,124763941739398488,395173,37
184,0.1966057887421874,125443854228762784,397416,37
185,0.27479970846083335,126123766718127080,399656,37
186,0.1828980083359922,126803679207491376,401900,37
187,0.2819793916860595,127483591696855672,404136,37
188,0.17152944155654998,128163504186219968,406380,37
189,0.21438231924276052,128843416675584264,408611,37
190,0.23267385653647585,129523329164948560,410852,37
191,0.2007521449257217,130203241654312856,413087,37
192,0.2404500101223782,130883154143677152,415330,37
193,0.1976807392803118,131563066633041448,417591,37
194,0.19704507047690556,132242979122405744,419855,37
195,0.17981922613221304,132922891611770040,422116,37
196,0.26741940019303057,133602804101134336,424376,37
197,0.17635475096134234,134282716590498632,426615,37
198,0.18489909349231431,134962629079862928,428861,37
199,0.18118458010912758,135642541569227224,431104,37
200,0.17205169798845196,136322454058591520,433348,37
201,0.2825063278302967,137002366547955816,435606,37
202,0.1693591868333679,137682279037320112,437855,37
203,0.16334476301303064,138362191526684408,440113,37
204,0.15756964550648392,139042104016048704,442358,38
205,0.15727574339029515,139722016505413000,444591,38
206,0.1611402983829928,140401928994777296,446837,39
207,0.16223067809424224,141081841484141592,449101,39
208,0.15390704966077406,141761753973505888,451361,39
209,0.14951940953703893,142441666462870184,453627,39
210,0.14761540057116856,143121578952234480,455877,39
211,0.14592165324580483,143801491441598776,458127,39
212,0.14071420132191279,144481403930963072,460369,39
213,0.1430427916684021,145161316420327368,462620,40
214,0.13939449375821542,145841228909691664,464865,40
215,0.17018603908319652,146521141399055960,467109,40
216,0.2378870845981179,147201053888420256,469358,40
217,0.1574165375365887,147880966377784552,471605,40
218,0.24452567217728702,148560878867148848,473862,40
219,0.14485908971796452,149240791356513144,476109,40
220,0.25115341255043905,149920703845877440,478353,40
221,0.14872816714736428,150600616335241736,480599,40
222,0.14845075746676137,151280528824606032,482862,40
223,0.1429590749467125,151960441313970328,485105,40
224,0.1618219257231318,152640353803334624,487349,40
225,0.23906088657898067,153320266292698920,489593,40
226,0.14276218648342495,154000178782063216,491849,41
227,0.14609731506135312,154680091271427512,494092,41
228,0.1423794808053841,155360003760791808,496342,41
229,0.14128787930884626,156039916250156104,498588,41
230,0.14055728178125204,156719828739520400,500839,41
231,0.22213554025924664,157399741228884696,503097,41
232,0.14832930505550504,158079653718248992,505356,41
233,0.20896744987032187,158759566207613288,507616,41
234,0.15605546299823972,159439478696977584,509875,41
235,0.19600828247991967,160119391186341880,512135,41
236,0.16373250121471533,160799303675706176,514392,41
237,0.18325568086666175,161479216165070472,516646,41
238,0.17135742739890875,162159128654434768,518898,41
239,0.17070723693805023,162839041143799064,521157,41
240,0.1789274984742353,163518953633163360,523410,41
241,0.17691039317653065,164198866122527656,525663,41
242,0.17901062080025124,164878778611891952,527919,41
243,0.18039886044589024,165558691101256248,530107,41
244,0.16772220446021446,166238603590620544,532231,41
245,0.16410673193252562,166918516079984840,534366,41
246,0.14542709150063143,167598428569349136,536488,41
247,0.1447734349913095,168278341058713432,538604,41
248,0.14599173444200567,168958253548077728,540719,41
249,0.13888503967608054,169638166037442024,542835,41
250,0.1424706523464417,170318078526806320,544951,41
251,0.14267204033340883,170997991016170616,547057,41
252,0.13479912279816172,171677903505534912,549164,41
253,0.13294409708535307,172357815994899208,551283,41
254,0.13035852341499868,173037728484263504,553405,41
255,0.13091760707251401,173717640973627800,555519,41
256,0.12932091997229964,174397553462992096,557639,41
257,0.1276174448331582,175077465952356392,559766,41
258,0.12768793685728794,175757378441720688,561881,41
259,0.12489768294582795,176437290931084984,564000,41
260,0.1181610988648029,177117203420449280,566116,41
261,0.11652988555825679,177797115909813576,568231,41
262,0.11404388355529334,178477028399177872,570346,42
263,0.1127958013796668,179156940888542168,572455,42
264,0.1158945326224981,179836853377906464,574569,42
265,0.11264806802065455,180516765867270760,576684,42
266,0.10916592956509069,181196678356635056,578799,42
267,0.1021702627457225,181876590845999352,580906,42
268,0.1262415396088992,182556503335363648,583019,42
269,0.20878747856239505,183236415824727944,585165,42
270,0.11481391019953395,183916328314092240,587297,42
271,0.11990457546971922,184596240803456536,589433,42
272,0.12158120530122751,185276153292820832,591565,42
273,0.11247511316163712,185956065782185128,593717,42
274,0.1100433472631928,186635978271549424,595858,42
275,0.1141024218754886,187315890760913720,597998,42
276,0.10872874961911598,187995803250278016,600122,42
277,0.10289697239727845,188675715739642312,602233,42
278,0.10060943290921662,189355628229006608,604361,42
279,0.10282447119753044,190035540718370904,606499,42
280,0.10939744903636368,190715453207735200,608638,42
281,0.10663723556817845,191395365697099496,610770,42
282,0.10919811859354865,192075278186463792,612908,42
283,0.10959335431443809,192755190675828088,615047,42
284,0.10698199934324248,193435103165192384,617183,42
285,0.10700126339261219,194115015654556680,619321,42
286,0.1017068006579659,194794928143920976,621455,42
287,0.10417086348743541,195474840633285272,623593,42
288,0.10054375030771273,196154753122649568,625742,43
289,0.09692642676827465,196834665612013864,627894,43
290,0.09553088941812514,197514578101378160,630039,43
291,0.0964695011029597,198194490590742456,632183,44
292,0.08991270662095126,198874403080106752,634308,45
293,0.08344433921490615,199554315569471048,636434,45
294,0.07942097157693334,200234228058835344,638560,46
295,0.07275785928697802,200914140548199640,640689,46
296,0.07162055046128082,201594053037563936,642837,46
297,0.07161835832970234,202273965526928232,644983,46
298,0.07383783773855389,202953878016292528,647139,46
299,0.07229058486967221,203633790505656824,649281,46
300,0.07694710018989162,204313702995021120,651425,46
301,0.08690237421790767,204993615484385416,653569,46
302,0.0784236998182305,205673527973749712,655720,46
303,0.07925589671713772,206353440463114008,657872,46
304,0.08211150828963901,207033352952478304,660030,46
305,0.08414572108682938,207713265441842600,662178,46
306,0.08416997558581925,208393177931206896,664328,46
307,0.08707793411845768,209073090420571192,666478,46
308,0.09020885605358542,209753002909935488,668609,46
309,0.08388828377439124,210432915399299784,670741,46
310,0.08246705356906371,211112827888664080,672880,46
311,0.08248730967630559,211792740378028376,675023,46
312,0.0787703453746606,212472652867392672,677156,46
313,0.07483776592345198,213152565356756968,679286,46
314,0.07406082826149087,213832477846121264,681418,47
315,0.07345495258511371,214512390335485560,683550,47
316,0.06801894064225482,215192302824849856,685679,47
317,0.06868246127550225,215872215314214152,687816,47
318,0.07305215888590745,216552127803578448,689951,47
319,0.069772966688497,217232040292942744,692091,47
320,0.06858205232455099,217911952782307040,694229,47
321,0.0687038212477273,218591865271671336,696365,47
322,0.06797206789316707,219271777761035632,698494,47
323,0.06896350092509874,219951690250399928,700630,47
324,0.06873173693752546,220631602739764224,702763,47
325,0.06767693765966264,221311515229128520,704899,47
326,0.06541328615097439,221991427718492816,707033,48
327,0.06487539008054675,222671340207857112,709173,48
328,0.06682426975488347,223351252697221408,711329,48
329,0.06354561533675677,224031165186585704,713465,48
330,0.06654602563786455,224711077675950000,715598,48
331,0.06740209084267659,225390990165314296,717727,49
332,0.06870924222562734,226070902654678592,719861,49
333,0.0697360819664001,226750815144042888,722006,50
334,0.0705564346262734,227430727633407184,724144,50
335,0.06899797115257707,228110640122771480,726287,51
336,0.06612051581906435,228790552612135776,728437,51
337,0.06059878640824534,229470465101500072,730579,51
338,0.061097337562053246,230150377590864368,732743,51
339,0.06002271062047052,230830290080228664,734895,51
340,0.05896064401295186,231510202569592960,737048,52
341,0.06082674134647824,232190115058957256,739203,52
342,0.05857460706251492,232870027548321552,741338,52
343,0.060096474203863305,233549940037685848,743482,52
344,0.059539779838130226,234229852527050144,745623,52
345,0.0575650721620068,234909765016414440,747760,52
346,0.0609903906780814,235589677505778736,749901,52
347,0.057802350799736765,236269589995143032,752035,52
348,0.05713297321326743,236949502484507328,754187,52
349,0.05753545446789923,237629414973871624,756320,52
350,0.056877788169053756,238309327463235920,758478,52
351,0.056457595285945864,238989239952600216,760598,52
352,0.051000539419218234,239669152441964512,762735,52
353,0.05147663930406879,240349064931328808,764850,52
354,0.05232773455995184,241028977420693104,766972,52
355,0.05374731277151655,241708889910057400,769096,52
356,0.05397523224681845,242388802399421696,771210,52
357,0.05339708065746383,243068714888785992,773328,52
358,0.0523053169342771,243748627378150288,775459,52
359,0.0502767890275491,244428539867514584,777573,53
360,0.05037297219689682,245108452356878880,779695,53
361,0.05161426368794426,245788364846243176,781828,53
362,0.05468264054083731,246468277335607472,783952,53
363,0.05644239641011771,247148189824971768,786069,53
364,0.06031335939618952,247828102314336064,788189,53
365,0.059362392576631194,248508014803700360,790308,53
366,0.05618235119160457,249187927293064656,792427,53
367,0.05505054363189922,249867839782428952,794545,53
368,0.05291995608020266,250547752271793248,796668,53
369,0.051899133113309744,251227664761157544,798790,53
370,0.05168438690426555,251907577250521840,800907,54
371,0.0541238776520852,252587489739886136,803027,54
372,0.08379921521183732,253267402229250432,805143,54
373,0.11608505952554098,253947314718614728,807266,54
374,0.07561557349651156,254627227207979024,809388,54
375,0.11943960535484582,255307139697343320,811509,54
376,0.0675217169991608,255987052186707616,813634,54
377,0.12281012551287669,256666964676071912,815750,54
378,0.062142541799086785,257346877165436208,817867,54
379,0.061224642563264216,258026789654800504,819988,54
380,0.058196509041033344,258706702144164800,822107,54
381,0.05611644689510537,259386614633529096,824229,54
382,0.12309416654401027,260066527122893392,826353,55
383,0.05614124359418539,260746439612257688,828472,55
384,0.11248650772180378,261426352101621984,830589,55
385,0.06503134660840885,262106264590986280,832714,55
386,0.10142830241579376,262786177080350576,834834,55
387,0.06795870450054123,263466089569714872,836954,55
388,0.07449499107252601,264146002059079168,839070,55
389,0.09447496649210517,264825914548443464,841201,55
390,0.08337655196191801,265505827037807760,843333,55
391,0.08345515343508937,266185739527172056,845451,55
392,0.09227232839149017,266865652016536352,847572,55
393,0.07248659635717548,267545564505900648,849688,55
394,0.10117960658002234,268225476995264944,851806,55
395,0.07166593417261476,268905389484629240,853928,55
396,0.06331356967921593,269585301973993536,856044,55
397,0.062393983759104064,270265214463357832,858168,55
398,0.06122511211082841,270945126952722128,860294,55
399,0.06133524130067049,271625039442086424,862425,55
400,0.05829941242183429,272304951931450720,864558,55
401,0.05960803341826615,272984864420815016,866689,55
402,0.06566025736405104,273664776910179312,868818,55
403,0.06698284540039309,274344689399543608,870950,55
404,0.06649546823711684,275024601888907904,873072,55
405,0.06687266659405146,275704514378272200,875191,55
406,0.05794702216579047,276384426867636496,877307,55
407,0.05952558859549701,277064339357000792,879425,55
408,0.05652553705971341,277744251846365088,881539,55
409,0.05563759371547667,278424164335729384,883655,55
410,0.05513820783376992,279104076825093680,885769,55
411,0.054176870029896684,279783989314457976,887889,55
412,0.057943846877362024,280463901803822272,890008,55
413,0.05835357785729807,281143814293186568,892124,55
414,0.05915102282633288,281823726782550864,894267,55
415,0.059136564455715246,282503639271915160,896406,55
416,0.06168197801532471,283183551761279456,898524,55
417,0.061284057509188895,283863464250643752,900647,55
418,0.06174267549521598,284543376740008048,902777,55
419,0.061977157634836647,285223289229372344,904894,55
420,0.10936788198611411,285903201718736640,907013,55
421,0.06355530241490319,286583114208100936,909129,55
422,0.06026338174483187,287263026697465232,911247,55
423,0.059758849118628166,287942939186829528,913367,55
424,0.0580935444634044,288622851676193824,915488,55
425,0.05725152741240227,289302764165558120,917624,55
426,0.05379259256326811,289982676654922416,919748,55
427,0.052133572189020996,290662589144286712,921871,55
428,0.0510250628968906,291342501633651008,923991,55
429,0.04327867148616498,292022414123015304,926110,55
430,0.043291038902251736,292702326612379600,928223,55
431,0.045782077175080135,293382239101743896,930342,55
432,0.0467058690520111,294062151591108192,932473,55
433,0.051521323962176624,294742064080472488,934598,55
434,0.05467588400808337,295421976569836784,936724,55
435,0.052356731265907105,296101889059201080,938849,55
436,0.05206635486439294,296781801548565376,940969,55
437,0.050813321839311365,297461714037929672,943093,55
438,0.05323942479256156,298141626527293968,945215,55
439,0.05376414238404469,298821539016658264,947340,55
440,0.05277002926209638,299501451506022560,949460,55
441,0.05203644452677682,300181363995386856,951584,56
442,0.05159904399586136,300861276484751152,953695,56
443,0.05120143601901007,301541188974115448,955812,56
444,0.04991775287085716,302221101463479744,957937,56
445,0.04964740952035635,302901013952844040,960052,56
446,0.04832318656944613,303580926442208336,962188,56
447,0.04948258489011051,304260838931572632,964314,56
448,0.0504119144281847,304940751420936928,966431,56
449,0.04800261079343019,305620663910301224,968553,56
450,0.04602635380840824,306300576399665520,970677,56
451,0.04560337164785571,306980488889029816,972808,56
452,0.04449029679735597,307660401378394112,974933,56
453,0.04764839121632282,308340313867758408,977063,57
454,0.044582651014598705,309020226357122704,979191,57
455,0.04290270542588442,309700138846487000,981317,57
456,0.042361431048906696,310380051335851296,983441,58
457,0.041860695579488724,311059963825215592,985590,58
458,0.04426020756778559,311739876314579888,987716,58
459,0.041710148539193456,312419788803944184,989840,58
460,0.0417642491063572,313099701293308480,991969,58
461,0.04121169992719484,313779613782672776,994104,58
462,0.04119973372682636,314459526272037072,996232,58
463,0.04084535092359569,315139438761401368,998355,58
464,0.04123453656046688,315819351250765664,1000491,58
465,0.042509808639677835,316499263740129960,1002624,58
466,0.047159469530236094,317179176229494256,1004759,58
467,0.0518908472131159,317859088718858552,1006884,58
468,0.05188333890242285,318539001208222848,1009010,59
469,0.04743445321508921,319218913697587144,1011136,59
470,0.04694345623036866,319898826186951440,1013259,59
471,0.047001785918526134,320578738676315736,1015383,59
472,0.04557997737556525,321258651165680032,1017501,59
473,0.044680179578824995,321938563655044328,1019612,59
474,0.04315615416865661,322618476144408624,1021729,60
475,0.042649774679875616,323298388633772920,1023854,60
476,0.04330744920818107,323978301123137216,1025972,60
477,0.04318742612605214,324658213612501512,1028093,61
478,0.0415058719610139,325338126101865808,1030209,61
479,0.0407091673492674,326018038591230104,1032327,61
480,0.04268598899657844,326697951080594400,1034445,61
481,0.042344415428228255,327377863569958696,1036568,61
482,0.04128198373713172,328057776059322992,1038686,61
483,0.042873160651815526,328737688548687288,1040808,61
484,0.04290050056609568,329417601038051584,1042932,61
485,0.042375683064156545,330097513527415880,1045046,61
486,0.04061422344336142,330777426016780176,1047169,61
487,0.041021624231344346,331457338506144472,1049293,61
488,0.040792346353615706,332137250995508768,1051409,61
489,0.04108096296581967,332817163484873064,1053533,61
490,0.04093788580138516,333497075974237360,1055676,61
491,0.03979372793706043,334176988463601656,1057822,61
492,0.04037074069187851,334856900952965952,1059948,61
493,0.040361462227047014,335536813442330248,1062062,62
494,0.03854636599050073,336216725931694544,1064180,62
495,0.036311008062306784,336896638421058840,1066301,63
496,0.03613586090921983,337576550910423136,1068420,63
497,0.03404029455798061,338256463399787432,1070538,63
498,0.03615565795172121,338936375889151728,1072659,63
499,0.03705844964165509,339616288378516024,1074780,63
500,0.037740827656008474,340296200867880320,1076898,63
501,0.03862964111094653,340976113357244616,1079011,63
502,0.038906490575435174,341656025846608912,1081130,63
503,0.04005153655886997,342335938335973208,1083256,63
504,0.03968387056110753,343015850825337504,1085384,63
505,0.03867839955451273,343695763314701800,1087512,63
506,0.03829047611092987,344375675804066096,1089635,63
507,0.038719678194819085,345055588293430392,1091755,63
508,0.03765835128712155,345735500782794688,1093875,63
509,0.03796360958005865,346415413272158984,1096001,63
510,0.03818925854919133,347095325761523280,1098125,63
511,0.038433916796311134,347775238250887576,1100242,63
512,0.04018376223753166,348455150740251872,1102369,63
513,0.039721873771673834,349135063229616168,1104512,63
514,0.03657720603322498,349814975718980464,1106649,63
515,0.035695784683782726,350494888208344760,1108781,64
516,0.03301607313567021,351174800697709056,1110907,64
517,0.03225391854769,351854713187073352,1113033,64
518,0.03429971956869368,352534625676437648,1115159,64
519,0.036091274006482155,353214538165801944,1117293,64
520,0.03624072217061176,353894450655166240,1119430,64
521,0.03662386942648749,354574363144530536,1121566,64
522,0.037108203012296934,355254275633894832,1123709,64
523,0.03816876576684911,355934188123259128,1125844,64
524,0.036115619535594334,356614100612623424,1127973,64
525,0.03592846374461621,357294013101987720,1130109,64
526,0.03432103242161144,357973925591352016,1132248,64
527,0.03327263307826547,358653838080716312,1134379,64
528,0.03236971580570956,359333750570080608,1136493,64
529,0.032142878550344034,360013663059444904,1138613,64
530,0.03287826866352186,360693575548809200,1140724,64
531,0.03559357550988262,361373488038173496,1142841,64
532,0.03472040980088926,362053400527537792,1144952,64
533,0.03525291591634182,362733313016902088,1147071,64
534,0.03444657414867247,363413225506266384,1149200,64
535,0.03308279464010552,364093137995630680,1151313,64
536,0.03379602712943301,364773050484994976,1153430,65
537,0.03244753283473624,365452962974359272,1155550,65
538,0.03243328708603004,366132875463723568,1157665,65
539,0.07037489983017992,366812787953087864,1159785,65
540,0.04593649276346747,367492700442452160,1161902,65
541,0.036989932288655165,368172612931816456,1164020,65
542,0.035259565717395226,368852525421180752,1166135,65
543,0.03454233071527441,369532437910545048,1168253,65
544,0.03626079591794717,370212350399909344,1170365,65
545,0.03732126465021234,370892262889273640,1172483,65
546,0.03939378361904113,371572175378637936,1174623,65
547,0.03891678490760203,372252087868002232,1176761,65
548,0.037659233247255605,372932000357366528,1178901,65
549,0.03713104163316774,373611912846730824,1181047,65
550,0.03630672276516682,374291825336095120,1183196,65
551,0.036649280632617576,374971737825459416,1185314,65
552,0.037442989215348735,375651650314823712,1187432,65
553,0.03824692923041522,376331562804188008,1189547,65
554,0.0362267415084839,377011475293552304,1191665,65
555,0.03416411661217966,377691387782916600,1193790,65
556,0.03276075031308722,378371300272280896,1195920,65
557,0.03174399916513176,379051212761645192,1198039,65
558,0.03126594717366232,379731125251009488,1200161,65
559,0.032033336467908236,380411037740373784,1202277,65
560,0.03205082809517217,381090950229738080,1204403,65
561,0.03139474558152723,381770862719102376,1206523,65
562,0.03079761153652254,382450775208466672,1208641,65
563,0.03195861566557013,383130687697830968,1210768,65
564,0.03192911181581398,383810600187195264,1212908,65
565,0.0346865337220671,384490512676559560,1215032,65
566,0.035750408479749494,385170425165923856,1217167,65
567,0.0349628480244848,385850337655288152,1219289,65
568,0.0342950775642465,386530250144652448,1221410,65
569,0.03420176524369859,387210162634016744,1223534,65
570,0.031997336857473996,387890075123381040,1225660,65
571,0.0321856117433855,388569987612745336,1227783,65
572,0.033369899799378905,389249900102109632,1229904,65
573,0.03338684392784968,389929812591473928,1232028,65
574,0.0336767380459507,390609725080838224,1234143,65
575,0.03160840570697218,391289637570202520,1236266,65
576,0.030471717369001634,391969550059566816,1238395,65
577,0.031014533064544388,392649462548931112,1240521,65
578,0.03070773169350885,393329375038295408,1242647,65
579,0.0291835480032325,394009287527659704,1244768,65
580,0.02863567656469319,394689200017024000,1246892,65
581,0.029943523459175638,395369112506388296,1249013,65
582,0.02761942749301241,396049024995752592,1251129,65
583,0.026748543383015785,396728937485116888,1253253,65
584,0.026769105373284804,397408849974481184,1255369,65
585,0.02703519757097668,398088762463845480,1257492,65
586,0.027539063941290843,398768674953209776,1259614,65
587,0.02738735415956664,399448587442574072,1261745,65
588,0.028133649345945512,400128499931938368,1263878,65
589,0.027877896479891313,400808412421302664,1266005,65
590,0.026987496790918265,401488324910666960,1268123,65
591,0.027911481831996536,402168237400031256,1270249,65
592,0.029094430699170063,402848149889395552,1272376,65
593,0.02922380703772975,403528062378759848,1274494,65
594,0.02949680694229098,404207974868124144,1276610,65
595,0.029822295534891876,404887887357488440,1278734,65
596,0.02940824213581505,405567799846852736,1280856,65
597,0.029884061517612942,406247712336217032,1282973,65
598,0.03360142717190513,406927624825581328,1285088,65
599,0.03377545709504541,407607537314945624,1287211,65
600,0.033548470095673764,408287449804309920,1289332,65
601,0.032358972305389554,408967362293674216,1291456,65
602,0.030789780969724668,409647274783038512,1293578,65
603,0.02942176701410535,410327187272402808,1295702,65
604,0.027385044576804095,411007099761767104,1297822,65
605,0.03915515785148086,411687012251131400,1299945,66
606,0.02617113320382381,412366924740495696,1302071,66
607,0.025946046468678645,413046837229859992,1304188,66
608,0.024894082551043285,413726749719224288,1306291,66
609,0.02492346399240259,414406662208588584,1308395,66
610,0.026942375680036906,415086574697952880,1310500,66
611,0.028961271788177097,415766487187317176,1312608,66
612,0.02733273205930819,416446399676681472,1314727,66
613,0.02753352014663452,417126312166045768,1316850,66
614,0.028047891831102477,417806224655410064,1318975,66
615,0.027040839188308668,418486137144774360,1321090,66
616,0.027543601610134822,419166049634138656,1323208,66
617,0.028572089807147052,419845962123502952,1325320,66
618,0.026649947094526207,420525874612867248,1327436,67
619,0.02592864750638536,421205787102231544,1329548,67
620,0.025322110648438072,421885699591595840,1331666,67
621,0.02524159865269965,422565612080960136,1333822,67
622,0.026552772849365823,423245524570324432,1335964,67
623,0.026258381850768606,423925437059688728,1338104,67
624,0.02781509969362941,424605349549053024,1340244,67
625,0.028519955305186223,425285262038417320,1342413,67
626,0.028127952370010714,425965174527781616,1344554,67
627,0.02695106646874311,426645087017145912,1346703,67
628,0.026285544620597835,427324999506510208,1348849,67
629,0.025870489821809665,428004911995874504,1350988,67
630,0.02720012307425233,428684824485238800,1353120,67
631,0.028399537169087812,429364736974603096,1355260,67
632,0.02821849537297572,430044649463967392,1357403,67
633,0.02769080386108097,430724561953331688,1359549,67
634,0.027193589995360066,431404474442695984,1361692,68
635,0.028400280168177652,432084386932060280,1363830,68
636,0.027867315236302592,432764299421424576,1365977,68
637,0.02771969419223987,433444211910788872,1368115,68
638,0.02841297549760785,434124124400153168,1370252,68
639,0.029636910146628635,434804036889517464,1372383,68
640,0.031519244039000756,435483949378881760,1374515,68
641,0.04464069238597494,436163861868246056,1376654,68
642,0.0314952624813886,436843774357610352,1378787,68
643,0.03765119348027946,437523686846974648,1380920,68
644,0.032111738351513916,438203599336338944,1383054,68
645,0.03562707107065807,438883511825703240,1385182,68
646,0.03324244713841455,439563424315067536,1387315,68
647,0.034407077639502,440243336804431832,1389448,68
648,0.02982737639700321,440923249293796128,1391582,68
649,0.02842508189129459,441603161783160424,1393721,68
650,0.028287475852783472,442283074272524720,1395857,68
651,0.02858545138019388,442962986761889016,1397994,68
652,0.02899236293971876,443642899251253312,1400127,68
653,0.029330358891984626,444322811740617608,1402267,68
654,0.029024947696240932,445002724229981904,1404406,68
655,0.027668484843471067,445682636719346200,1406542,68
656,0.027137559524925876,446362549208710496,1408682,68
657,0.027279794226767465,447042461698074792,1410820,68
658,0.027163787820371633,447722374187439088,1412952,68
659,0.025964058443675386,448402286676803384,1415091,68
660,0.025201706674746326,449082199166167680,1417225,68
661,0.02439047836269098,449762111655531976,1419374,68
662,0.024587592153193588,450442024144896272,1421533,68
663,0.02412564686296908,451121936634260568,1423681,69
664,0.02514379614980887,451801849123624864,1425817,69
665,0.028628826486618013,452481761612989160,1427958,69
666,0.027023923634531547,453161674102353456,1430100,69
667,0.02617158044120455,453841586591717752,1432237,69
668,0.02660144684520241,454521499081082048,1434372,69
669,0.027263434681600248,455201411570446344,1436502,70
670,0.027381641558614774,455881324059810640,1438633,70
671,0.027360026777014185,456561236549174936,1440764,70
672,0.026666334590586687,457241149038539232,1442951,70
673,0.02593622064830604,457921061527903528,1445116,71
674,0.025282134873269687,458600974017267824,1447274,71
675,0.02560108679257269,459280886506632120,1449427,71
676,0.026236095309180474,459960798995996416,1451587,71
677,0.026234931321459775,460640711485360712,1453752,71
678,0.027998594221739493,461320623974725008,1455913,71
679,0.02804489976966432,462000536464089304,1458069,71
680,0.027412070353862537,462680448953453600,1460224,71
681,0.02628406144051621,463360361442817896,1462382,71
682,0.027432861922867674,464040273932182192,1464534,71
683,0.026580685695618868,464720186421546488,1466689,71
684,0.025371812571181852,465400098910910784,1468852,72
685,0.025729787717811484,466080011400275080,1471008,72
686,0.026557929439977732,466759923889639376,1473164,72
687,0.02632572892420404,467439836379003672,1475322,72
688,0.025694025131388035,468119748868367968,1477477,72
689,0.025030670535827595,468799661357732264,1479633,72
690,0.02453287282876498,469479573847096560,1481797,72
691,0.023555526345096917,470159486336460856,1483957,72
692,0.023847516654809813,470839398825825152,1486114,72
693,0.022134650276053647,471519311315189448,1488273,72
694,0.022109349514594537,472199223804553744,1490425,72
695,0.021802783895973978,472879136293918040,1492580,72
696,0.021267273296390766,473559048783282336,1494739,72
697,0.020125848891291792,474238961272646632,1496891,72
698,0.022842907376863404,474918873762010928,1499047,72
699,0.022098177977864803,475598786251375224,1501203,73
700,0.02148148571157617,476278698740739520,1503355,74
701,0.02120044248007411,476958611230103816,1505513,74
702,0.022013714989804735,477638523719468112,1507669,74
703,0.0234682382436548,478318436208832408,1509826,74
704,0.02396903569143326,478998348698196704,1511977,74
705,0.025412208298861174,479678261187561000,1514145,74
706,0.024730028314470857,480358173676925296,1516300,75
707,0.024443535002365065,481038086166289592,1518460,75
708,0.026528032796684385,481717998655653888,1520615,75
709,0.026392409019735448,482397911145018184,1522763,75
710,0.02727029612517761,483077823634382480,1524917,75
711,0.027002537624368692,483757736123746776,1527075,75
712,0.0263724300806738,484437648613111072,1529230,75
713,0.02514873310324862,485117561102475368,1531388,75
714,0.025248337971945468,485797473591839664,1533544,75
715,0.0245447405520671,486477386081203960,1535697,75
716,0.023043916602573298,487157298570568256,1537850,75
717,0.023085436646525258,487837211059932552,1539990,75
718,0.021762075230029244,488517123549296848,1542144,75
719,0.022090474438593875,489197036038661144,1544305,75
720,0.02333072730012698,489876948528025440,1546450,75
721,0.022392635658795044,490556861017389736,1548590,75
722,0.022525440749757916,491236773506754032,1550737,75
723,0.02085401272430911,491916685996118328,1552873,75
724,0.02143254066971589,492596598485482624,1554992,75
725,0.021969301616755057,493276510974846920,1557106,75
726,0.022061732959572488,493956423464211216,1559229,75
727,0.020640166502054146,494636335953575512,1561350,75
728,0.02062930256963689,495316248442939808,1563472,75
729,0.020726334603248544,495996160932304104,1565592,75
730,0.02061601096583051,496676073421668400,1567716,75
731,0.023043711532610645,497355985911032696,1569838,75
732,0.023318578250842867,498035898400396992,1571958,75
733,0.02328969856713685,498715810889761288,1574082,75
734,0.02339025050723437,499395723379125584,1576211,75
735,0.024593704547136674,500075635868489880,1578333,75
736,0.024593406708010378,500755548357854176,1580454,75
737,0.022409696197105602,501435460847218472,1582593,75
738,0.022812847745674054,502115373336582768,1584716,76
739,0.022520145974498317,502795285825947064,1586839,76
740,0.020996691172625495,503475198315311360,1588966,77
741,0.020298102777567342,504155110804675656,1591092,77
742,0.019864662560821353,504835023294039952,1593232,77
743,0.018722732196814137,505514935783404248,1595376,77
744,0.018327094198234833,506194848272768544,1597526,77
745,0.017799367633221756,506874760762132840,1599666,77
746,0.018295054864385544,507554673251497136,1601826,77
747,0.020495093426369473,508234585740861432,1603946,77
748,0.031323374642711614,508914498230225728,1606069,77
749,0.02520067282575441,509594410719590024,1608197,77
750,0.02639381846802835,510274323208954320,1610319,77
751,0.02445168580001451,510954235698318616,1612451,77
752,0.023336334641090632,511634148187682912,1614591,77
753,0.023227731970416655,512314060677047208,1616713,77
754,0.02380471491409331,512993973166411504,1618838,77
755,0.023492607799812295,513673885655775800,1620959,77
756,0.02227494113354358,514353798145140096,1623078,77
757,0.02211267851818713,515033710634504392,1625196,77
758,0.02282561129502864,515713623123868688,1627318,77
759,0.024048997476379022,516393535613232984,1629442,77
760,0.02374123665351039,517073448102597280,1631564,77
761,0.023207913322974744,517753360591961576,1633684,77
762,0.022806914856041048,518433273081325872,1635817,77
763,0.022129460073556404,519113185570690168,1637937,77
764,0.02196802686266332,519793098060054464,1640058,77
765,0.02244355575076273,520473010549418760,1642181,77
766,0.02389661608351902,521152923038783056,1644302,77
767,0.022840100031948973,521832835528147352,1646460,77
768,0.02212672680183299,522512748017511648,1648597,77
769,0.021919536427503158,523192660506875944,1650729,77
770,0.02245405480996723,523872572996240240,1652865,77
771,0.01963534746104039,524552485485604536,1655004,77
772,0.01947457700417858,525232397974968832,1657141,77
773,0.018635392625078694,525912310464333128,1659279,77
774,0.018776500592916075,526592222953697424,1661412,77
775,0.018473725651027336,527272135443061720,1663539,77
776,0.020178241983398962,527952047932426016,1665665,77
777,0.020755665266240574,528631960421790312,1667800,77
778,0.020243788030726607,529311872911154608,1669928,77
779,0.019350947276814384,529991785400518904,1672052,77
780,0.01937557885996214,530671697889883200,1674200,77
781,0.02106947870592403,531351610379247496,1676350,77
782,0.02161535284692047,532031522868611792,1678475,77
783,0.021143941692104946,532711435357976088,1680593,77
784,0.02028162554837422,533391347847340384,1682717,77
785,0.02010937410936909,534071260336704680,1684835,77
786,0.021827362355117192,534751172826068976,1686964,77
787,0.022320105024843134,535431085315433272,1689088,77
788,0.021742057985326423,536110997804797568,1691214,77
789,0.02219011538505116,536790910294161864,1693340,77
790,0.022481499417650812,537470822783526160,1695472,77
791,0.02114418966798267,538150735272890456,1697594,77
792,0.021210412643644937,538830647762254752,1699716,77
793,0.020979846615087627,539510560251619048,1701835,78
794,0.020297114339916957,540190472740983344,1703956,78
795,0.020224445542987444,540870385230347640,1706083,78
796,0.019049333727856933,541550297719711936,1708210,78
797,0.01892584800773857,542230210209076232,1710324,78
798,0.0201346135319018,542910122698440528,1712454,78
799,0.020179447504255817,543590035187804824,1714579,78
800,0.02087404153407713,544269947677169120,1716698,78
801,0.020355682442448113,544949860166533416,1718823,78
802,0.019169108228312477,545629772655897712,1720957,78
803,0.019170391400775928,546309685145262008,1723083,78
804,0.01764125876811746,546989597634626304,1725200,78
805,0.01716972383670933,547669510123990600,1727308,78
806,0.0175254119478751,548349422613354896,1729415,78
807,0.017321368124677192,549029335102719192,1731524,78
808,0.01703383699569397,549709247592083488,1733633,78
809,0.016623527642208803,550389160081447784,1735738,78
810,0.01546477936839103,551069072570812080,1737860,78
811,0.015612964813490327,551748985060176376,1739991,78
812,0.017105248578629096,552428897549540672,1742120,78
813,0.01775990924473503,553108810038904968,1744240,78
814,0.018502162618533567,553788722528269264,1746360,78
815,0.019679133943537402,554468635017633560,1748482,78
816,0.019938222456282944,555148547506997856,1750603,78
817,0.021036747833108587,555828459996362152,1752727,78
818,0.02098497320122939,556508372485726448,1754869,78
819,0.01999972552815816,557188284975090744,1756992,78
820,0.019585234702311625,557868197464455040,1759116,78
821,0.02054501660826262,558548109953819336,1761238,78
822,0.020857333615544937,559228022443183632,1763358,78
823,0.02100560329798341,559907934932547928,1765475,78
824,0.02020785666847794,560587847421912224,1767595,78
825,0.019192650325357122,561267759911276520,1769735,78
826,0.018791567565802202,561947672400640816,1771856,78
827,0.018530911461042333,562627584890005112,1773993,78
828,0.01720251874056157,563307497379369408,1776132,78
829,0.017825164035931082,563987409868733704,1778274,78
830,0.018209293061891417,564667322358098000,1780411,78
831,0.020179829939939026,565347234847462296,1782550,78
832,0.020063210488681343,566027147336826592,1784690,78
833,0.019789805700182177,566707059826190888,1786828,78
834,0.01985198906606156,567386972315555184,1788966,78
835,0.018748559729119464,568066884804919480,1791120,78
836,0.018271111433692692,568746797294283776,1793257,78
837,0.018543254812048063,569426709783648072,1795387,78
838,0.018195731942066966,570106622273012368,1797507,78
839,0.019953434704476542,570786534762376664,1799629,78
840,0.019479902556863726,571466447251740960,1801742,79
841,0.018774208212566524,572146359741105256,1803861,79
842,0.018572714195077295,572826272230469552,1805975,79
843,0.018307795249955558,573506184719833848,1808094,79
844,0.01812749946898025,574186097209198144,1810211,80
845,0.018308087874358663,574866009698562440,1812332,80
846,0.01848504010117861,575545922187926736,1814456,80
847,0.01812935065927813,576225834677291032,1816574,80
848,0.017531665328032995,576905747166655328,1818692,80
849,0.0182713810168453,577585659656019624,1820825,80
850,0.017643065262870124,578265572145383920,1822972,80
851,0.017266330924007173,578945484634748216,1825109,80
852,0.016955787347581252,579625397124112512,1827260,80
853,0.016490429368431606,580305309613476808,1829381,81
854,0.016344630646671906,580985222102841104,1831504,81
855,0.01856765038046879,581665134592205400,1833623,81
856,0.017195108017157446,582345047081569696,1835745,81
857,0.017828089498935794,583024959570933992,1837869,81
858,0.018418055975961647,583704872060298288,1839994,81
859,0.01811573046021974,584384784549662584,1842136,81
860,0.01809082099296254,585064697039026880,1844282,81
861,0.017770249652130806,585744609528391176,1846399,81
862,0.017605219433518417,586424522017755472,1848523,81
863,0.01747549363503669,587104434507119768,1850651,81
864,0.017468103608229986,587784346996484064,1852775,81
865,0.02049638442868652,588464259485848360,1854894,82
866,0.025280874960830188,589144171975212656,1857023,82
867,0.02272611863592565,589824084464576952,1859144,82
868,0.02359682138864458,590503996953941248,1861271,82
869,0.021853143616342594,591183909443305544,1863400,82
870,0.019945529236922572,591863821932669840,1865523,82
871,0.019196235090680087,592543734422034136,1867646,82
872,0.019763104964156383,593223646911398432,1869767,82
873,0.02025501514036168,593903559400762728,1871893,82
874,0.01890607618230261,594583471890127024,1874018,82
875,0.018482064225899823,595263384379491320,1876137,82
876,0.018461403807258605,595943296868855616,1878264,82
877,0.017895810632343804,596623209358219912,1880386,82
878,0.017540853041689803,597303121847584208,1882501,82
879,0.017892045437551327,597983034336948504,1884625,82
880,0.016756593967725077,598662946826312800,1886761,82
881,0.017519957775234254,599342859315677096,1888897,82
882,0.017787400589256885,600022771805041392,1891031,82
883,0.017882966960240883,600702684294405688,1893166,82
884,0.01840781786850054,601382596783769984,1895299,82
885,0.016959508981466254,602062509273134280,1897436,82
886,0.016616260062401474,602742421762498576,1899573,82
887,0.016139718693209692,603422334251862872,1901728,82
888,0.015441989724645411,604102246741227168,1903908,82
889,0.015166108503009841,604782159230591464,1906363,82
890,0.014951296984521,605462071719955760,1908541,82
891,0.015039045700329181,606141984209320056,1910710,82
892,0.015558766593276785,606821896698684352,1912867,82
893,0.015846217240962523,607501809188048648,1915027,82
894,0.01494490627962276,608181721677412944,1917200,82
895,0.015641753997884963,608861634166777240,1919368,82
896,0.01680085796921562,609541546656141536,1921531,82
897,0.016378662268823292,610221459145505832,1923708,82
898,0.01760502088202038,610901371634870128,1925874,82
899,0.01758082307291078,611581284124234424,1928033,82
900,0.017120495249197527,612261196613598720,1930180,82
901,0.01626528348007362,612941109102963016,1932320,82
902,0.01643774369602608,613621021592327312,1934456,82
903,0.016314963453533563,614300934081691608,1936602,82
904,0.01793538917793545,614980846571055904,1938749,82
905,0.0193888524006245,615660759060420200,1940895,82
906,0.018280049443743222,616340671549784496,1943034,82
907,0.018409970889282926,617020584039148792,1945172,82
908,0.01851915461972566,617700496528513088,1947314,82
909,0.01787518149169158,618380409017877384,1949463,82
910,0.018363684247619295,619060321507241680,1951613,82
911,0.017352295633026177,619740233996605976,1953766,82
912,0.016520618851702962,620420146485970272,1955920,82
913,0.0168271799959473,621100058975334568,1958067,82
914,0.01815972685265599,621779971464698864,1960216,82
915,0.017341367479315868,622459883954063160,1962363,82
916,0.01711373992619839,623139796443427456,1964518,82
917,0.017191488820217114,623819708932791752,1966693,82
918,0.016540382821845914,624499621422156048,1968864,82
919,0.01725381803974701,625179533911520344,1971006,82
920,0.017267256016057667,625859446400884640,1973164,82
921,0.016612854708839202,626539358890248936,1975331,82
922,0.01620119743005766,627219271379613232,1977504,82
923,0.016662992050822164,627899183868977528,1979675,82
924,0.01663772066863734,628579096358341824,1981853,82
925,0.0162842645506754,629259008847706120,1984032,82
926,0.015485578589250554,629938921337070416,1986193,82
927,0.015412376973863646,630618833826434712,1988338,82
928,0.015076459836099574,631298746315799008,1990500,82
929,0.014967051204817157,631978658805163304,1992670,82
930,0.014502707990152188,632658571294527600,1994827,82
931,0.01441484979248043,633338483783891896,1996982,83
932,0.01631932173112678,634018396273256192,1999155,83
933,0.016727327246818875,634698308762620488,2001311,83
934,0.016702938483628766,635378221251984784,2003485,83
935,0.015476590342612777,636058133741349080,2005663,83
936,0.014984490316145342,636738046230713376,2007828,83
937,0.014567916635511225,637417958720077672,2009999,83
938,0.016688194972223614,638097871209441968,2012179,83
939,0.01675717574193574,638777783698806264,2014399,83
940,0.015600508326199532,639457696188170560,2016556,83
941,0.015477847846648357,640137608677534856,2018713,83
942,0.015755150256679087,640817521166899152,2020865,83
943,0.014408011957809342,641497433656263448,2023034,83
944,0.01473377789721487,642177346145627744,2025188,83
945,0.016079237835142635,642857258634992040,2027354,83
946,0.017210595113566908,643537171124356336,2029509,83
947,0.01749137091175771,644217083613720632,2031654,83
948,0.017654632862803502,644896996103084928,2033813,83
949,0.017365287625900713,645576908592449224,2035959,83
950,0.01651146597292151,646256821081813520,2038113,83
951,0.01691712234170441,646936733571177816,2040255,83
952,0.017579844075235718,647616646060542112,2042379,83
953,0.01820427899919596,648296558549906408,2044505,83
954,0.01806409551006781,648976471039270704,2046658,83
955,0.01761082603929297,649656383528635000,2048821,83
956,0.015695962135498554,650336296017999296,2050979,83
957,0.015655440792786905,651016208507363592,2053140,83
958,0.014455289654847355,651696120996727888,2055300,83
959,0.014209305171611435,652376033486092184,2057462,83
960,0.013306681059265722,653055945975456480,2059625,83
961,0.012822331940873784,653735858464820776,2061815,84
962,0.013091920119638879,654415770954185072,2063977,84
963,0.013385732792732578,655095683443549368,2066149,84
964,0.01306487901373269,655775595932913664,2068305,84
965,0.013233415422484272,656455508422277960,2070489,84
966,0.013171473188132056,657135420911642256,2072665,84
967,0.013249232847028907,657815333401006552,2074857,84
968,0.014694939815589546,658495245890370848,2077042,84
969,0.016302213938998257,659175158379735144,2079206,84
970,0.01803617676295841,659855070869099440,2081386,84
971,0.016874069526047027,660534983358463736,2083578,84
972,0.01686034846892828,661214895847828032,2085775,84
973,0.017846341402333377,661894808337192328,2087969,84
974,0.01697309075388927,662574720826556624,2090135,84
975,0.016581559050949924,663254633315920920,2092315,84
976,0.016876436762795346,663934545805285216,2094549,84
977,0.01669279082406062,664614458294649512,2096846,84
978,0.016678052772032867,665294370784013808,2099130,84
979,0.015405918059260905,665974283273378104,2101431,84
980,0.016067288275701055,666654195762742400,2103727,84
981,0.015848579303501347,667334108252106696,2106034,84
982,0.01538422722091256,668014020741470992,2108335,84
983,0.015011471408241505,668693933230835288,2110623,84
984,0.013929540356011164,669373845720199584,2112933,84
985,0.013479911823295578,670053758209563880,2115226,84
986,0.01309882923290008,670733670698928176,2117506,85
987,0.012187421765576452,671413583188292472,2119784,86
988,0.012164457332747512,672093495677656768,2122055,86
989,0.013081335748921195,672773408167021064,2124355,86
990,0.014068046564210296,673453320656385360,2126639,86
991,0.01405262890079517,674133233145749656,2128949,86
992,0.0149247599909254,674813145635113952,2131231,86
993,0.014609969094826768,675493058124478248,2133531,86
994,0.013851312144584883,676172970613842544,2135832,86
995,0.013461316919086776,676852883103206840,2138144,86
996,0.013632888410079822,677532795592571136,2140447,86
997,0.014421084939266906,678212708081935432,2142749,86
998,0.01524376622073993,678892620571299728,2144938,86
999,0.014989092289934489,679572533060664024,2147120,86
1000,0.015556013960797126,680252445550028320,2149295,86


==> data/normal_news20.binary.gz_L50_T1k.csv <==
1355191
3.357362890983423E-4
iteration,g,flops,ms,nnz
1,0.15416361647329488,162597211365,216,1
2,0.2218567319400373,270997624258,330,2
3,0.4468499763554035,379398037151,434,3
4,0.674519582042286,487798450044,527,3
5,0.3684423444207338,596198862937,620,3
6,0.42112753246033996,704599275830,710,3
7,0.31895400751716024,812999688723,800,3
8,0.2869273805097631,921400101616,889,3
9,0.2813492789308363,1029800514509,978,3
10,0.220075597693008,1138200927402,1065,3
11,0.11668176339514552,1246601340295,1153,4
12,0.0948112206384771,1355001753188,1239,5
13,0.1399733969935245,1463402166081,1331,6
14,0.0841170650549251,1571802578974,1422,7
15,0.0725546378653459,1680202991867,1506,7
16,0.05621193058380199,1788603404760,1591,7
17,0.050905520738029314,1897003817653,1672,8
18,0.044747789643523196,2005404230546,1752,9
19,0.06317544375445851,2113804643439,1835,10
20,0.07465934341891052,2222205056332,1923,11
21,0.04285219862688592,2330605469225,2006,11
22,0.030147067022796778,2439005882118,2090,11
23,0.03766902728161162,2547406295011,2179,11
24,0.026263834207549047,2655806707904,2284,11
25,0.036479543256110115,2764207120797,2360,11
26,0.040457635105594796,2872607533690,2496,11
27,0.04475621463988528,2981007946583,2571,11
28,0.029887934883286154,3089408359476,2641,11
29,0.022009578357442165,3197808772369,2722,12
30,0.02550660102247843,3306209185262,2830,12
31,0.019495041484413996,3414609598155,2901,13
32,0.017034973383951636,3523010011048,2974,13
33,0.019043021961657945,3631410423941,3047,13
34,0.015334279383983134,3739810836834,3115,13
35,0.014005765964941868,3848211249727,3183,14
36,0.030842764418330147,3956611662620,3249,14
37,0.015156695604547889,4065012075513,3321,14
38,0.016387871918423794,4173412488406,3389,14
39,0.013281399133904782,4281812901299,3467,14
40,0.012805410745865898,4390213314192,3537,14
41,0.010241255660784293,4498613727085,3613,14
42,0.009439387169505983,4607014139978,3681,15
43,0.013513872663374104,4715414552871,3763,15
44,0.029239580829885297,4823814965764,3862,15
45,0.013959146704979995,4932215378657,3932,15
46,0.012415679781685299,5040615791550,4004,15
47,0.014926490383617073,5149016204443,4080,15
48,0.013378153268081974,5257416617336,4153,15
49,0.031168011359854187,5365817030229,4222,15
50,0.01656613024101392,5474217443122,4292,15
51,0.012102491803040233,5582617856015,4362,15
52,0.014305518767344767,5691018268908,4433,15
53,0.008097768190500959,5799418681801,4506,16
54,0.010675172525606747,5907819094694,4579,16
55,0.008975420008772012,6016219507587,4651,16
56,0.008381871438682478,6124619920480,4720,17
57,0.012128916072150456,6233020333373,4789,17
58,0.0071243892777585775,6341420746266,4858,17
59,0.009691091572400464,6449821159159,4935,17
60,0.00688522895870915,6558221572052,5009,17
61,0.006473038647741177,6666621984945,5080,17
62,0.010178913253696638,6775022397838,5149,17
63,0.0071819047009976785,6883422810731,5222,17
64,0.02531622925066688,6991823223624,5290,17
65,0.011132563673562525,7100223636517,5363,17
66,0.007959076698983606,7208624049410,5434,17
67,0.006942274747853611,7317024462303,5509,17
68,0.006369454561387894,7425424875196,5581,17
69,0.0071619494729563225,7533825288089,5655,17
70,0.007425965831425915,7642225700982,5727,17
71,0.011154004149174179,7750626113875,5800,17
72,0.020665003042135664,7859026526768,5876,17
73,0.009668629600787407,7967426939661,5972,17
74,0.006437796301000006,8075827352554,6046,17
75,0.0054208670006423544,8184227765447,6116,17
76,0.005735489499676643,8292628178340,6187,17
77,0.005425148916212658,8401028591233,6261,17
78,0.006333005777765244,8509429004126,6332,17
79,0.006893874214054935,8617829417019,6410,17
80,0.0043540443843999585,8726229829912,6484,17
81,0.011467832378368592,8834630242805,6573,17
82,0.014221735045257965,8943030655698,6651,17
83,0.005115414213859923,9051431068591,6723,17
84,0.006764089448981051,9159831481484,6797,17
85,0.00500238244691397,9268231894377,6873,17
86,0.005992336690983149,9376632307270,6951,17
87,0.0056823267989045785,9485032720163,7033,18
88,0.004559141926717151,9593433133056,7114,18
89,0.004236987889340221,9701833545949,7191,18
90,0.0031245830655251246,9810233958842,7267,18
91,0.004957235152332201,9918634371735,7341,18
92,0.008942944252507752,10027034784628,7460,18
93,0.010600606163814724,10135435197521,7546,18
94,0.00602344216009581,10243835610414,7619,18
95,0.005254436256687546,10352236023307,7693,18
96,0.007506324349487692,10460636436200,7768,18
97,0.004978417779032175,10569036849093,7840,18
98,0.010112917477599508,10677437261986,7914,18
99,0.007096869875602614,10785837674879,7988,18
100,0.005926158485739225,10894238087772,8061,18
101,0.004367777502053703,11002638500665,8134,18
102,0.004835970376209031,11111038913558,8207,18
103,0.006569034017338383,11219439326451,8276,18
104,0.004299559358729643,11327839739344,8350,18
105,0.004893349918600876,11436240152237,8423,18
106,0.0029327233101723894,11544640565130,8494,19
107,0.0030965590816576043,11653040978023,8568,19
108,0.0033316926743586495,11761441390916,8637,19
109,0.0037508246764041014,11869841803809,8705,19
110,0.003270628472070963,11978242216702,8775,19
111,0.005562783711152175,12086642629595,8846,19
112,0.006861490755184728,12195043042488,8914,19
113,0.00831118605946793,12303443455381,8985,19
114,0.005513650536940935,12411843868274,9054,19
115,0.003506097977323778,12520244281167,9124,19
116,0.005199671152733131,12628644694060,9194,19
117,0.0038583556098729507,12737045106953,9267,19
118,0.004508229624948144,12845445519846,9342,19
119,0.004416785928310182,12953845932739,9413,19
120,0.005508150423300186,13062246345632,9486,19
121,0.003812784443239829,13170646758525,9555,19
122,0.003197088487911552,13279047171418,9624,19
123,0.0029460952445881715,13387447584311,9698,19
124,0.003819784096157844,13495847997204,9769,19
125,0.003218376935966296,13604248410097,9838,19
126,0.0036166988692271844,13712648822990,9909,19
127,0.0023572987284659055,13821049235883,9985,19
128,0.0026657562396143713,13929449648776,10060,19
129,0.003921697055392215,14037850061669,10132,19
130,0.013482468275344297,14146250474562,10204,19
131,0.004133979386271032,14254650887455,10275,19
132,0.00349342273432863,14363051300348,10344,19
133,0.0032653269388499043,14471451713241,10413,19
134,0.0034090973306129886,14579852126134,10484,19
135,0.008168334966787458,14688252539027,10555,19
136,0.0048476552228072225,14796652951920,10632,19
137,0.004677621552518046,14905053364813,10713,19
138,0.0035783193187462425,15013453777706,10784,19
139,0.0031217777619334266,15121854190599,10854,19
140,0.004026747605321651,15230254603492,10928,19
141,0.002924658193645076,15338655016385,11008,19
142,0.0034711042485016247,15447055429278,11080,19
143,0.0026414259940858026,15555455842171,11153,19
144,0.0027486497566422915,15663856255064,11226,19
145,0.0021327658313906894,15772256667957,11298,19
146,0.0031451040944563144,15880657080850,11368,19
147,0.0032795311401463342,15989057493743,11444,19
148,0.004557039432252868,16097457906636,11518,19
149,0.005423202449961652,16205858319529,11588,19
150,0.003325255881545749,16314258732422,11695,19
151,0.004114293738418029,16422659145315,11768,19
152,0.003626888441531282,16531059558208,11855,19
153,0.0033400191537071642,16639459971101,11930,19
154,0.0022723239246638534,16747860383994,12011,19
155,0.002634904660285683,16856260796887,12084,19
156,0.0032092058706365734,16964661209780,12156,19
157,0.0027317533799858,17073061622673,12227,19
158,0.0021454847490643557,17181462035566,12296,19
159,0.0027001330527260886,17289862448459,12386,19
160,0.004866590853121679,17398262861352,12456,19
161,0.005900232902307014,17506663274245,12532,19
162,0.0039490128681103475,17615063687138,12607,19
163,0.002781153946900071,17723464100031,12681,19
164,0.0031632506098147237,17831864512924,12753,19
165,0.002833553889420348,17940264925817,12824,19
166,0.0037743052805556013,18048665338710,12898,19
167,0.0034248578983822908,18157065751603,12980,19
168,0.00524522912041214,18265466164496,13051,19
169,0.0035984315957109827,18373866577389,13122,19
170,0.002172279219401162,18482266990282,13192,19
171,0.0026798370145960245,18590667403175,13268,19
172,0.002342711482550774,18699067816068,13340,19
173,0.0029816107960720824,18807468228961,13413,19
174,0.0033726761193855594,18915868641854,13485,19
175,0.0023740167386603513,19024269054747,13621,19
176,0.0021521936643147405,19132669467640,13692,19
177,0.0022939245964827925,19241069880533,13765,19
178,0.0021057458527527838,19349470293426,13835,19
179,0.0032483644354585526,19457870706319,13904,19
180,0.003755084225859871,19566271119212,13976,19
181,0.005222317969952192,19674671532105,14048,19
182,0.004017650231386406,19783071944998,14118,19
183,0.0023149258655127108,19891472357891,14189,19
184,0.002058128303483752,19999872770784,14266,19
185,0.0015976801266540548,20108273183677,14336,20
186,0.002000909257812693,20216673596570,14405,20
187,0.00201679450183243,20325074009463,14474,20
188,0.0035085629806485604,20433474422356,14544,20
189,0.0046668355873276494,20541874835249,14613,20
190,0.004196700837751782,20650275248142,14682,20
191,0.0033719715365024285,20758675661035,14754,20
192,0.002249800189063551,20867076073928,14826,20
193,0.0017245945229338597,20975476486821,14896,20
194,0.0021600255324978187,21083876899714,14965,20
195,0.0026454020928935035,21192277312607,15035,20
196,0.0023621294255532165,21300677725500,15109,20
197,0.002191541489490421,21409078138393,15181,20
198,0.001601494907749128,21517478551286,15250,20
199,0.001590039840268366,21625878964179,15322,20
200,0.004393762765497218,21734279377072,15392,20
201,0.003206648467294398,21842679789965,15463,20
202,0.002116850036937388,21951080202858,15532,20
203,0.0020678643126979756,22059480615751,15602,20
204,0.002019047198337969,22167881028644,15672,20
205,0.0024717800441204506,22276281441537,15743,20
206,0.002416571810269922,22384681854430,15815,20
207,0.001686730459753814,22493082267323,15887,20
208,0.0018282532402285152,22601482680216,15963,20
209,0.0018690146854504846,22709883093109,16035,20
210,0.005577214204780195,22818283506002,16105,20
211,0.0034822819893434117,22926683918895,16173,20
212,0.002180665959175195,23035084331788,16242,20
213,0.0018403303884438089,23143484744681,16313,20
214,0.0027455356640128316,23251885157574,16386,20
215,0.002252781709257769,23360285570467,16459,20
216,0.001499416953705412,23468685983360,16530,20
217,0.0016860294782985424,23577086396253,16605,20
218,0.0021795793081121288,23685486809146,16686,20
219,0.0022292573944189455,23793887222039,16766,20
220,0.0021267632191427775,23902287634932,16844,20
221,0.0017197959221907906,24010688047825,16911,20
222,0.004482916001432784,24119088460718,16978,20
223,0.002836484685195842,24227488873611,17050,20
224,0.0021831234096611305,24335889286504,17119,20
225,0.0018983086433974805,24444289699397,17194,20
226,0.002031940916805511,24552690112290,17278,20
227,0.0016195080889780313,24661090525183,17347,20
228,0.0015289863958359191,24769490938076,17414,20
229,0.0020568771305445677,24877891350969,17484,20
230,0.0017053124689724486,24986291763862,17556,20
231,0.004250351529109128,25094692176755,17628,20
232,0.0021460734408112444,25203092589648,17702,20
233,0.0019751022014634985,25311493002541,17783,20
234,0.0019232965019885754,25419893415434,17856,20
235,0.0015852994468862085,25528293828327,17925,20
236,0.0012621659572170847,25636694241220,17995,20
237,0.0012371116995279047,25745094654113,18066,20
238,0.0010493888314379734,25853495067006,18162,20
239,0.0024636263202464878,25961895479899,18236,20
240,0.004827283271532727,26070295892792,18309,20
241,0.0016994978174654939,26178696305685,18387,20
242,0.00246761179197654,26287096718578,18464,20
243,0.001558444293822416,26395497131471,18540,20
244,0.0016309449876361585,26503897544364,18618,20
245,0.0018312007660518175,26612297957257,18692,20
246,0.0026980794671006398,26720698370150,18765,20
247,0.00473583673335795,26829098783043,18836,20
248,0.002828740464967706,26937499195936,18912,20
249,0.0014995821762652298,27045899608829,18995,20
250,0.0020778909169958666,27154300021722,19066,20
251,0.0017228386005742101,27262700434615,19157,20
252,0.0018591192571318811,27371100847508,19230,20
253,0.0017995843722408617,27479501260401,19318,20
254,0.0013130498863995416,27587901673294,19392,20
255,0.0016127480832116093,27696302086187,19462,20
256,0.0026410335507160974,27804702499080,19529,20
257,0.0028703769010158427,27913102911973,19602,20
258,0.0016120700530629342,28021503324866,19675,20
259,0.002248179397110208,28129903737759,19744,20
260,0.0023013291498614535,28238304150652,19818,20
261,0.002207478881854067,28346704563545,19898,20
262,0.0017626171583205413,28455104976438,19981,20
263,0.0018068127373970272,28563505389331,20055,20
264,0.0014300975099010161,28671905802224,20126,20
265,0.001954949392477809,28780306215117,20197,20
266,0.00195810283374423,28888706628010,20267,20
267,0.0014832459725938939,28997107040903,20336,20
268,0.0017386310210164048,29105507453796,20405,20
269,0.0012801842063009225,29213907866689,20474,20
270,0.0016471687962288713,29322308279582,20544,20
271,0.002499148358112657,29430708692475,20614,20
272,0.0020413575419597017,29539109105368,20686,20
273,0.0018847442972837985,29647509518261,20754,20
274,0.001945441007490626,29755909931154,20824,20
275,0.001371904858582789,29864310344047,20901,20
276,0.001266321035784785,29972710756940,20970,20
277,0.0011891729090936565,30081111169833,21039,20
278,0.002943383164568067,30189511582726,21113,20
279,0.0026510714242194114,30297911995619,21194,20
280,0.002046436234309839,30406312408512,21268,20
281,0.001358165826573913,30514712821405,21348,20
282,0.0015006643147090217,30623113234298,21419,20
283,0.0023048679189626464,30731513647191,21491,20
284,0.0014573884351248205,30839914060084,21561,20
285,0.0016768300042854349,30948314472977,21630,20
286,0.0010007611830778684,31056714885870,21700,20
287,0.0017293260065309784,31165115298763,21771,20
288,0.001416260761188475,31273515711656,21846,20
289,0.0025535122344519283,31381916124549,21918,20
290,0.0023681710951676594,31490316537442,21990,20
291,0.0027306261175533363,31598716950335,22062,20
292,0.0021705033256865626,31707117363228,22136,20
293,0.001200196399613888,31815517776121,22207,20
294,0.0014039990206980645,31923918189014,22277,20
295,0.0012901575242995672,32032318601907,22345,20
296,0.0014981039077844847,32140719014800,22416,20
297,0.00247038397116314,32249119427693,22488,20
298,0.0013514097799019271,32357519840586,22559,20
299,0.0014565185230184634,32465920253479,22629,20
300,9.159887183841757E-4,32574320666372,22703,20
301,0.0025662543083401173,32682721079265,22777,20
302,0.0024067968815905034,32791121492158,22849,20
303,0.0013955083405037584,32899521905051,22919,20
304,0.00160587261979641,33007922317944,22989,20
305,0.0016675904426925725,33116322730837,23062,20
306,0.0019385872945340819,33224723143730,23139,20
307,0.0012137211083109428,33333123556623,23214,20
308,0.001475835990221441,33441523969516,23287,20
309,0.0012766712589480822,33549924382409,23356,20
310,0.0028847714147723297,33658324795302,23427,20
311,0.001953696916957782,33766725208195,23498,20
312,0.0013668159049880133,33875125621088,23570,20
313,0.001739502281112801,33983526033981,23641,20
314,0.0018212534222098928,34091926446874,23710,20
315,0.0016027813005064795,34200326859767,23779,20
316,0.0010592718356889342,34308727272660,23850,20
317,0.0013411117732187606,34417127685553,23920,20
318,0.0014451804333289488,34525528098446,23991,20
319,0.001391201249955082,34633928511339,24063,20
320,0.0011272947007496261,34742328924232,24132,20
321,0.00158089836865941,34850729337125,24204,20
322,9.187710313397317E-4,34959129750018,24277,20
323,0.0014282929042378479,35067530162911,24348,20
324,0.0017797516988990831,35175930575804,24422,20
325,0.0014335377395419046,35284330988697,24493,20
326,9.787073803626328E-4,35392731401590,24566,20
327,0.001195546570095202,35501131814483,24637,20
328,0.0010529296404777969,35609532227376,24712,20
329,0.001038974600547551,35717932640269,24784,20
330,0.001071764398361834,35826333053162,24854,20
331,0.003044838268652492,35934733466055,24926,20
332,0.0019010117921751297,36043133878948,25001,20
333,0.0011297123158673112,36151534291841,25073,20
334,0.0017486432703893201,36259934704734,25147,20
335,0.0012529763833059562,36368335117627,25218,20
336,0.001417524328933793,36476735530520,25291,20
337,0.002047514616043593,36585135943413,25359,20
338,0.0021519660730868416,36693536356306,25427,20
339,0.0017857758973266922,36801936769199,25494,20
340,0.0010495406311888955,36910337182092,25565,20
341,0.0013902791330479552,37018737594985,25637,20
342,0.0010241406084468474,37127138007878,25708,20
343,0.0016765891861923897,37235538420771,25779,20
344,0.0013039422361231096,37343938833664,25851,20
345,0.0015518385292371511,37452339246557,25934,20
346,0.0021157341849103637,37560739659450,26013,20
347,0.0013381121293442046,37669140072343,26096,20
348,0.0014089212462034227,37777540485236,26170,20
349,0.0013994358916672696,37885940898129,26245,20
350,0.0013163507594757585,37994341311022,26315,20
351,0.0017440159139567577,38102741723915,26387,20
352,0.0015148373295585955,38211142136808,26460,20
353,0.001103451876853482,38319542549701,26530,20
354,0.001053555379824785,38427942962594,26602,20
355,0.0010342934846036583,38536343375487,26674,20
356,0.001381220926284639,38644743788380,26741,20
357,0.0014788246094513016,38753144201273,26809,20
358,0.0017475725912802394,38861544614166,26888,20
359,0.0012566232688425484,38969945027059,26960,20
360,0.0011706790227691028,39078345439952,27030,20
361,8.522257310060227E-4,39186745852845,27099,20
362,0.0014362035833349737,39295146265738,27168,20
363,0.002286098484987058,39403546678631,27235,20
364,0.0012298417334561302,39511947091524,27305,20
365,0.0012810172045223758,39620347504417,27374,20
366,0.001472954859196001,39728747917310,27441,20
367,0.0016424066908508781,39837148330203,27509,20
368,0.0012441701526454579,39945548743096,27580,20
369,0.0010481500662357433,40053949155989,27650,20
370,7.955195706752113E-4,40162349568882,27721,20
371,8.491863479510972E-4,40270749981775,27793,20
372,0.001304750998783362,40379150394668,27869,20
373,0.00106980662073231,40487550807561,27945,20
374,0.0011519861590635625,40595951220454,28016,20
375,8.030085770142346E-4,40704351633347,28086,20
376,0.004037270749210086,40812752046240,28157,20
377,0.0015556239310945475,40921152459133,28227,20
378,0.0013216255730023826,41029552872026,28299,20
379,0.001028144071701993,41137953284919,28370,20
380,0.00107947980837661,41246353697812,28442,20
381,0.0011410571835718695,41354754110705,28512,20
382,0.0011537993011974076,41463154523598,28584,20
383,8.134030452755747E-4,41571554936491,28655,20
384,0.001594213754557264,41679955349384,28724,20
385,0.002759736654669447,41788355762277,28798,20
386,0.0010131175964542387,41896756175170,28871,20
387,0.0010451745819918257,42005156588063,28942,20
388,0.0011650493611295358,42113557000956,29015,20
389,0.0013343451423398313,42221957413849,29086,20
390,0.0013637514451358681,42330357826742,29161,20
391,8.724192666041612E-4,42438758239635,29235,20
392,7.728663279602671E-4,42547158652528,29305,20
393,8.078973471704802E-4,42655559065421,29377,20
394,0.0010450293367148956,42763959478314,29444,20
395,7.99945650393592E-4,42872359891207,29511,20
396,0.0014091525849493055,42980760304100,29581,20
397,0.0018691431363599177,43089160716993,29651,20
398,0.0010318900285404364,43197561129886,29724,20
399,0.00145959939910319,43305961542779,29794,20
400,0.0011624739653964787,43414361955672,29866,20
401,0.0011841617185040104,43522762368565,29943,20
402,0.001047369785757122,43631162781458,30017,20
403,9.034529870856169E-4,43739563194351,30088,20
404,8.477545043324322E-4,43847963607244,30157,20
405,0.0013591267596825577,43956364020137,30228,20
406,0.002484751268360165,44064764433030,30305,20
407,0.0019626923907471983,44173164845923,30385,20
408,0.0010825991820275513,44281565258816,30465,20
409,9.351930604368486E-4,44389965671709,30539,20
410,0.001003072513009906,44498366084602,30611,20
411,9.316787924102481E-4,44606766497495,30683,20
412,0.001020814883135586,44715166910388,30758,20
413,8.745751689496095E-4,44823567323281,30832,20
414,9.650470809362803E-4,44931967736174,30917,20
415,8.377463603123937E-4,45040368149067,30998,20
416,9.362755170305334E-4,45148768561960,31099,20
417,8.496183650759304E-4,45257168974853,31181,20
418,7.794965842939157E-4,45365569387746,31254,20
419,0.0035064429202381416,45473969800639,31325,20
420,0.0010164942565579623,45582370213532,31394,20
421,0.001195939429131189,45690770626425,31462,20
422,9.606957537122491E-4,45799171039318,31536,20
423,9.543364341238893E-4,45907571452211,31602,20
424,8.168768353423349E-4,46015971865104,31671,20
425,0.0011614989065287023,46124372277997,31744,20
426,6.283901097160591E-4,46232772690890,31817,20
427,9.454433788597845E-4,46341173103783,31891,20
428,6.279941399642459E-4,46449573516676,31964,20
429,0.001147764045768305,46557973929569,32035,20
430,0.003695109455343854,46666374342462,32105,20
431,9.111875766856739E-4,46774774755355,32174,20
432,8.011633319361963E-4,46883175168248,32244,20
433,9.86646040080711E-4,46991575581141,32314,20
434,8.678625017245203E-4,47099975994034,32385,20
435,5.514154761779659E-4,47208376406927,32454,20
436,0.002387575606759819,47316776819820,32524,20
437,0.0014307510980212151,47425177232713,32595,20
438,8.561584990014545E-4,47533577645606,32664,20
439,0.001349498481059355,47641978058499,32730,20
440,8.055222183076581E-4,47750378471392,32799,20
441,0.0010318581671302537,47858778884285,32869,20
442,8.1776507624102E-4,47967179297178,32955,20
443,7.840970151902081E-4,48075579710071,33028,20
444,7.905329826615589E-4,48183980122964,33103,20
445,7.708759860599728E-4,48292380535857,33177,20
446,9.651829522793664E-4,48400780948750,33247,20
447,0.0019389724594172124,48509181361643,33317,20
448,0.0010828621584225637,48617581774536,33383,20
449,0.0012248482518293405,48725982187429,33452,20
450,0.0010083759419165727,48834382600322,33519,20
451,9.878128285486798E-4,48942783013215,33595,20
452,5.79779859479856E-4,49051183426108,33664,20
453,4.482673900976777E-4,49159583839001,33732,20
454,7.174044433854668E-4,49267984251894,33801,20
455,6.859109141905182E-4,49376384664787,33871,20
456,8.688302952074331E-4,49484785077680,33943,20
457,9.276330637227762E-4,49593185490573,34018,20
458,0.00266694454290978,49701585903466,34086,20
459,0.0015918990400200055,49809986316359,34155,20
460,0.001014144738460843,49918386729252,34231,20
461,6.995598088231761E-4,50026787142145,34303,20
462,4.929403988664949E-4,50135187555038,34377,20
463,0.001072623329832733,50243587967931,34446,20
464,9.770496541429779E-4,50351988380824,34515,20
465,7.931687153831057E-4,50460388793717,34582,20
466,5.102857049224644E-4,50568789206610,34648,20
467,0.001675581130898109,50677189619503,34715,20
468,6.224724127069697E-4,50785590032396,34786,20
469,0.0021551526198122927,50893990445289,34859,20
470,0.0014332104792135305,51002390858182,34932,20
471,0.0010398835954728146,51110791271075,35001,20
472,9.288401747832183E-4,51219191683968,35074,20
473,9.746366102557588E-4,51327592096861,35141,20
474,9.895778996413624E-4,51435992509754,35211,20
475,9.310333191417153E-4,51544392922647,35281,20
476,8.009722576316185E-4,51652793335540,35350,20
477,7.916335524721344E-4,51761193748433,35421,20
478,0.0011293740261150576,51869594161326,35490,20
479,0.0017700745115676168,51977994574219,35559,20
480,9.751302258072015E-4,52086394987112,35629,20
481,0.0010355699267133886,52194795400005,35699,20
482,0.0012572693002007582,52303195812898,35772,20
483,0.0011737327608376377,52411596225791,35840,20
484,9.892613702188577E-4,52519996638684,35908,20
485,5.722235136841068E-4,52628397051577,35976,20
486,7.720511531407046E-4,52736797464470,36047,20
487,8.602740264851197E-4,52845197877363,36116,20
488,8.473280132551517E-4,52953598290256,36187,20
489,7.299587240184528E-4,53061998703149,36258,20
490,9.422480016935605E-4,53170399116042,36330,20
491,0.0010573697587722079,53278799528935,36400,20
492,0.0017065806515193553,53387199941828,36473,20
493,9.938122228063087E-4,53495600354721,36543,20
494,7.906432564672532E-4,53604000767614,36616,20
495,0.0011658444027294582,53712401180507,36688,20
496,6.289830331667198E-4,53820801593400,36763,20
497,0.0011899019941998506,53929202006293,36832,20
498,0.0015131412156611974,54037602419186,36901,20
499,0.0016496862653811392,54146002832079,36968,20
500,0.001093020205312659,54254403244972,37036,20
501,6.547000494467877E-4,54362803657865,37106,20
502,6.7585279312398E-4,54471204070758,37175,20
503,7.479098830599618E-4,54579604483651,37244,20
504,0.0011598953305879114,54688004896544,37312,20
505,8.065235658719675E-4,54796405309437,37381,20
506,0.0011591915496430474,54904805722330,37463,20
507,6.253002871264741E-4,55013206135223,37543,20
508,6.615974849884466E-4,55121606548116,37652,20
509,8.462807150603697E-4,55230006961009,37728,20
510,6.419469790067236E-4,55338407373902,37811,20
511,0.001660320992935967,55446807786795,37883,20
512,0.0016171723463020559,55555208199688,37958,20
513,8.259496711103097E-4,55663608612581,38035,20
514,9.83632377543258E-4,55772009025474,38106,20
515,8.448191787541905E-4,55880409438367,38178,20
516,8.432797524989207E-4,55988809851260,38246,20
517,7.833345594814401E-4,56097210264153,38315,20
518,0.0012226388049215542,56205610677046,38414,20
519,5.47482211895486E-4,56314011089939,38484,20
520,5.890305473497564E-4,56422411502832,38553,20
521,6.144718419190479E-4,56530811915725,38622,20
522,7.64317640202896E-4,56639212328618,38691,20
523,6.852991957673826E-4,56747612741511,38759,20
524,5.606898250595908E-4,56856013154404,38828,20
525,6.096002324150475E-4,56964413567297,38898,20
526,0.002405897016962985,57072813980190,38964,20
527,0.001082831942610491,57181214393083,39030,20
528,7.723463203269252E-4,57289614805976,39095,20
529,4.777764677542934E-4,57398015218869,39162,20
530,7.761401249020857E-4,57506415631762,39243,20
531,7.632493889551409E-4,57614816044655,39323,20
532,8.874660872827977E-4,57723216457548,39393,20
533,5.627832322966298E-4,57831616870441,39477,20
534,0.002712406569386748,57940017283334,39554,20
535,0.001114246210016643,58048417696227,39622,20
536,7.966652941944485E-4,58156818109120,39689,20
537,7.158176625904607E-4,58265218522013,39757,20
538,9.160303770022814E-4,58373618934906,39828,20
539,7.472697539063626E-4,58482019347799,39895,20
540,7.452418967244315E-4,58590419760692,39961,20
541,7.327053923298492E-4,58698820173585,40029,20
542,5.891623875717958E-4,58807220586478,40096,20
543,5.051635327994303E-4,58915620999371,40164,20
544,0.0011291685807502802,59024021412264,40232,20
545,0.0016773296645862853,59132421825157,40309,20
546,6.090342625857291E-4,59240822238050,40377,20
547,7.44723873633029E-4,59349222650943,40446,20
548,8.016993653469989E-4,59457623063836,40515,20
549,0.0010221282703392178,59566023476729,40585,20
550,7.119493663857871E-4,59674423889622,40667,20
551,7.06194343999029E-4,59782824302515,40749,20
552,4.903955947371753E-4,59891224715408,40822,20
553,5.182374641962171E-4,59999625128301,40891,20
554,7.310614679101164E-4,60108025541194,40959,20
555,5.752844518270436E-4,60216425954087,41026,20
556,0.0010204301118050155,60324826366980,41093,20
557,7.280199351126858E-4,60433226779873,41162,20
558,0.0012730088993125317,60541627192766,41230,20
559,5.64982325569039E-4,60650027605659,41297,20
560,5.247233885941257E-4,60758428018552,41364,20
561,6.88717868922968E-4,60866828431445,41430,20
562,9.493057888936222E-4,60975228844338,41497,20
563,0.0015009282596954152,61083629257231,41574,20
564,7.879362382571045E-4,61192029670124,41644,20
565,0.0010839184246305132,61300430083017,41711,20
566,8.131810881250285E-4,61408830495910,41779,20
567,7.768163452047723E-4,61517230908803,41847,20
568,4.274301258891044E-4,61625631321696,41915,20
569,0.0011629157870963187,61734031734589,41984,20
570,0.0020102633428317838,61842432147482,42053,20
571,9.114357361325475E-4,61950832560375,42123,20
572,6.912296632470332E-4,62059232973268,42192,20
573,8.662928440170869E-4,62167633386161,42261,20
574,8.17526085608634E-4,62276033799054,42334,20
575,7.429779803992613E-4,62384434211947,42403,20
576,4.982317155068065E-4,62492834624840,42474,20
577,7.647238834459891E-4,62601235037733,42548,20
578,0.001395320812301986,62709635450626,42618,20
579,8.633065762244278E-4,62818035863519,42689,20
580,6.081443306380025E-4,62926436276412,42761,20
581,9.026043272557041E-4,63034836689305,42830,20
582,8.366882024865468E-4,63143237102198,42899,20
583,8.418885988980497E-4,63251637515091,42972,20
584,8.339139549789361E-4,63360037927984,43042,20
585,5.36450903744582E-4,63468438340877,43110,20
586,8.193141589248029E-4,63576838753770,43177,20
587,6.255458302370709E-4,63685239166663,43242,20
588,8.681702205477283E-4,63793639579556,43311,20
589,0.0013567186457628005,63902039992449,43376,20
590,9.058293410497433E-4,64010440405342,43445,20
591,5.191997681955094E-4,64118840818235,43517,20
592,5.934768654220044E-4,64227241231128,43588,20
593,6.428762758120946E-4,64335641644021,43659,20
594,5.899027580434313E-4,64444042056914,43728,20
595,5.078451748053737E-4,64552442469807,43799,20
596,5.119518572688454E-4,64660842882700,43871,20
597,0.0017518707468794823,64769243295593,43945,20
598,0.0013943225828131258,64877643708486,44016,20
599,9.32737899229638E-4,64986044121379,44085,20
600,5.048970148170013E-4,65094444534272,44154,20
601,7.108703983323478E-4,65202844947165,44224,20
602,0.0017121268870600545,65311245360058,44294,20
603,8.061159263472659E-4,65419645772951,44366,20
604,9.674411251412033E-4,65528046185844,44442,20
605,8.19718422609598E-4,65636446598737,44515,20
606,8.28991677742826E-4,65744847011630,44586,20
607,6.825489966471246E-4,65853247424523,44656,20
608,7.927412218646381E-4,65961647837416,44724,20
609,6.290653819374514E-4,66070048250309,44792,20
610,7.079512973090284E-4,66178448663202,44863,20
611,5.497519487189658E-4,66286849076095,44936,20
612,5.295675030122305E-4,66395249488988,45013,20
613,3.6105617787425315E-4,66503649901881,45088,20
614,5.030381514790471E-4,66612050314774,45167,20
615,5.575938072981282E-4,66720450727667,45238,20
616,7.028466638156293E-4,66828851140560,45310,20
617,5.712192078851367E-4,66937251553453,45396,20
618,0.001820123983489168,67045651966346,45470,20
619,0.0010068658383815847,67154052379239,45544,20
620,7.517037824004664E-4,67262452792132,45615,20
621,7.021637709136435E-4,67370853205025,45687,20
622,4.571188874096191E-4,67479253617918,45756,20
623,7.190818372677682E-4,67587654030811,45829,20
624,7.62602519377712E-4,67696054443704,45899,20
625,5.90227057405595E-4,67804454856597,45970,20
626,6.501907914016593E-4,67912855269490,46038,20
627,3.5646373576581346E-4,68021255682383,46105,20
628,5.041441175843799E-4,68129656095276,46173,20
629,0.00143596400751166,68238056508169,46241,20
630,0.0012600838861672545,68346456921062,46325,20
631,7.143671071158915E-4,68454857333955,46396,20
632,5.911149975621136E-4,68563257746848,46474,20
633,8.146524231187042E-4,68671658159741,46547,20
634,7.083047754840844E-4,68780058572634,46616,20
635,8.555362815793846E-4,68888458985527,46690,20
636,0.0011330843917738262,68996859398420,46767,20
637,0.0011714588897181037,69105259811313,46880,20
638,0.001033764023659328,69213660224206,46954,20
639,4.8707492936424696E-4,69322060637099,47035,20
640,4.974638576375887E-4,69430461049992,47111,20
641,6.92322528641648E-4,69538861462885,47179,20
642,8.090303396712856E-4,69647261875778,47255,20
643,7.551779858548044E-4,69755662288671,47328,20
644,4.780956697719109E-4,69864062701564,47400,20
645,4.252866416986738E-4,69972463114457,47476,20
646,6.819783085334234E-4,70080863527350,47549,20
647,5.493939214059393E-4,70189263940243,47619,20
648,7.869551001632273E-4,70297664353136,47692,20
649,0.0010859810768886627,70406064766029,47775,20
650,0.0011867724424256335,70514465178922,47845,20
651,8.62651095442773E-4,70622865591815,47925,20
652,4.981516477808466E-4,70731266004708,48019,20
653,5.100025184155771E-4,70839666417601,48089,20
654,7.333410973685338E-4,70948066830494,48172,20
655,7.711927528542276E-4,71056467243387,48245,20
656,5.433191211194778E-4,71164867656280,48317,20
657,5.513880412100435E-4,71273268069173,48387,20
658,0.0016266846651128582,71381668482066,48454,20
659,0.001149140229566431,71490068894959,48523,20
660,7.631535948034831E-4,71598469307852,48592,20
661,5.023622065864787E-4,71706869720745,48699,20
662,5.166512765919793E-4,71815270133638,48775,20
663,7.030993100511971E-4,71923670546531,48839,20
664,6.634437600408449E-4,72032070959424,48909,20
665,6.663563263921377E-4,72140471372317,48977,20
666,6.732414122540134E-4,72248871785210,49045,20
667,8.106018549931369E-4,72357272198103,49116,20
668,5.327642718695819E-4,72465672610996,49184,20
669,5.117502463196797E-4,72574073023889,49264,20
670,7.123145710956818E-4,72682473436782,49329,20
671,4.3383400697726357E-4,72790873849675,49394,20
672,5.766437272874715E-4,72899274262568,49461,20
673,4.011959230890759E-4,73007674675461,49527,20
674,7.290246414884646E-4,73116075088354,49620,20
675,0.0019115850024662845,73224475501247,49695,20
676,7.37259366039142E-4,73332875914140,49768,20
677,5.219504816373287E-4,73441276327033,49871,20
678,7.687910744566324E-4,73549676739926,49939,20
679,5.833263011601117E-4,73658077152819,50005,20
680,5.38712206284296E-4,73766477565712,50071,20
681,6.446382079573614E-4,73874877978605,50139,20
682,5.342107502874858E-4,73983278391498,50204,20
683,5.013740798444641E-4,74091678804391,50269,20
684,3.666202061465411E-4,74200079217284,50338,20
685,5.812928289189159E-4,74308479630177,50405,20
686,3.7179264640355614E-4,74416880043070,50470,20
687,0.0015645886432804517,74525280455963,50542,20
688,0.0010671692830654836,74633680868856,50645,20
689,7.447761279243162E-4,74742081281749,50713,20
690,6.649099640604935E-4,74850481694642,50803,20
691,5.009450535124918E-4,74958882107535,50873,20
692,5.676386782971397E-4,75067282520428,50942,20
693,5.691812860762962E-4,75175682933321,51010,20
694,5.526003753092457E-4,75284083346214,51079,20
695,0.0017726342845077307,75392483759107,51148,20
696,7.342248542240094E-4,75500884172000,51215,20
697,6.657865830554782E-4,75609284584893,51282,20
698,6.074063174193907E-4,75717684997786,51348,20
699,7.986126211812269E-4,75826085410679,51416,20
700,4.1991639463952776E-4,75934485823572,51485,20
701,7.271918051272162E-4,76042886236465,51556,20
702,5.328261368373377E-4,76151286649358,51627,20
703,6.383028928456669E-4,76259687062251,51702,20
704,6.662321880309469E-4,76368087475144,51772,20
705,6.875813251396418E-4,76476487888037,51842,20
706,4.946735225095514E-4,76584888300930,51911,20
707,5.452848802626069E-4,76693288713823,51980,20
708,5.672618716066618E-4,76801689126716,52049,20
709,5.176179178623338E-4,76910089539609,52118,20
710,6.873688744470517E-4,77018489952502,52186,20
711,0.0012857279148274525,77126890365395,52255,20
712,6.631905194838342E-4,77235290778288,52325,20
713,5.681055654578958E-4,77343691191181,52397,20
714,5.68237052090168E-4,77452091604074,52466,20
715,5.377861236354971E-4,77560492016967,52537,20
716,6.007150621546484E-4,77668892429860,52606,20
717,6.052138281190691E-4,77777292842753,52680,20
718,0.0011908827273620327,77885693255646,52749,20
719,8.971940445384891E-4,77994093668539,52817,20
720,7.532431704390964E-4,78102494081432,52887,20
721,8.731898685220906E-4,78210894494325,52957,20
722,6.521809133323325E-4,78319294907218,53025,20
723,6.691197155834733E-4,78427695320111,53094,20
724,5.381976163298434E-4,78536095733004,53167,20
725,6.114555465755828E-4,78644496145897,53232,20
726,8.46987486241013E-4,78752896558790,53300,20
727,6.262234969250831E-4,78861296971683,53368,20
728,3.604872109170361E-4,78969697384576,53439,20
729,4.279379315227622E-4,79078097797469,53507,20
730,7.140007337498763E-4,79186498210362,53577,20
731,0.001128707497324122,79294898623255,53650,20
732,6.130148910128122E-4,79403299036148,53720,20
733,6.725436672770518E-4,79511699449041,53789,20
734,6.926308072724681E-4,79620099861934,53858,20
735,8.25161649723552E-4,79728500274827,53926,20
736,5.612873291072777E-4,79836900687720,53997,20
737,6.670385226932809E-4,79945301100613,54066,20
738,4.923459170065514E-4,80053701513506,54133,20
739,4.79787042271376E-4,80162101926399,54201,20
740,5.887821789690434E-4,80270502339292,54271,20
741,5.347506987010966E-4,80378902752185,54340,20
742,4.5639811650502584E-4,80487303165078,54410,20
743,6.707880641310376E-4,80595703577971,54481,20
744,0.0010757098581804859,80704103990864,54554,20
745,6.527672630175192E-4,80812504403757,54626,20
746,5.611379376006579E-4,80920904816650,54695,20
747,6.196787450959306E-4,81029305229543,54761,20
748,7.835364101241109E-4,81137705642436,54828,20
749,5.981193027931623E-4,81246106055329,54899,20
750,4.8023301039413753E-4,81354506468222,54967,20
751,3.390727055463194E-4,81462906881115,55036,20
752,5.923373808571373E-4,81571307294008,55101,20
753,0.0014268195135815566,81679707706901,55165,20
754,5.868141768289003E-4,81788108119794,55230,20
755,4.2141180563504913E-4,81896508532687,55295,20
756,7.274608059778334E-4,82004908945580,55359,20
757,5.664038713403402E-4,82113309358473,55425,20
758,7.509034598969083E-4,82221709771366,55491,20
759,4.411470298820966E-4,82330110184259,55556,20
760,7.029321676485822E-4,82438510597152,55620,20
761,9.114921163215468E-4,82546911010045,55685,20
762,6.004206663074637E-4,82655311422938,55757,20
763,6.223701194323586E-4,82763711835831,55823,20
764,7.593340035793581E-4,82872112248724,55888,20
765,5.778344286192998E-4,82980512661617,55954,20
766,7.444089500864776E-4,83088913074510,56023,20
767,5.053501862821843E-4,83197313487403,56089,20
768,5.049738074323738E-4,83305713900296,56154,20
769,4.894412008175766E-4,83414114313189,56220,20
770,6.244044652793879E-4,83522514726082,56286,20
771,4.2000080070439246E-4,83630915138975,56352,20
772,4.461107144423167E-4,83739315551868,56419,20
773,4.995473186492814E-4,83847715964761,56484,20
774,4.2733731831843847E-4,83956116377654,56551,20
775,4.714909573020754E-4,84064516790547,56670,20
776,4.087727078211976E-4,84172917203440,56799,20
777,3.37492242625428E-4,84281317616333,56864,20
778,1.9442463831585282E-4,84389718029226,56930,20
779,5.893823426999761E-4,84498118442119,56995,20
780,0.0016731630795356334,84606518855012,57062,20
781,5.790150267310197E-4,84714919267905,57127,20
782,6.288691925935369E-4,84823319680798,57196,20
783,3.613168354626687E-4,84931720093691,57264,20
784,9.424756791586124E-4,85040120506584,57330,20
785,0.0012308576750938358,85148520919477,57399,20
786,6.087505926047953E-4,85256921332370,57470,20
787,7.562862305287713E-4,85365321745263,57545,20
788,5.408345564929392E-4,85473722158156,57622,20
789,5.204799764109613E-4,85582122571049,57699,20
790,4.405789090029194E-4,85690522983942,57769,20
791,6.261559028485461E-4,85798923396835,57844,20
792,5.356932421431013E-4,85907323809728,57915,20
793,7.224641379297162E-4,86015724222621,57989,20
794,3.314624994343424E-4,86124124635514,58061,20
795,4.922188153209724E-4,86232525048407,58133,20
796,9.551154741118869E-4,86340925461300,58207,20
797,4.0624974756900563E-4,86449325874193,58274,20
798,3.505926597253862E-4,86557726287086,58345,20
799,3.9850210612461904E-4,86666126699979,58417,20
800,5.401863067526894E-4,86774527112872,58489,20
801,5.034185073178257E-4,86882927525765,58563,20
802,4.81549570101804E-4,86991327938658,58635,20
803,8.355629203308925E-4,87099728351551,58711,20
804,0.0012753725670308785,87208128764444,58789,20
805,5.041884793307797E-4,87316529177337,58863,20
806,6.825464838685796E-4,87424929590230,58933,20
807,6.350735955715323E-4,87533330003123,59004,20
808,4.5857674234153165E-4,87641730416016,59077,20
809,4.558830509892118E-4,87750130828909,59153,20
810,6.468943399400892E-4,87858531241802,59231,20
811,5.868557104283123E-4,87966931654695,59305,20
812,4.000612065478861E-4,88075332067588,59384,20
813,4.602533484342726E-4,88183732480481,59457,20
814,3.7824493800689283E-4,88292132893374,59533,20
815,4.131713117728991E-4,88400533306267,59611,20
816,4.633314048686875E-4,88508933719160,59686,20
817,6.040760681216817E-4,88617334132053,59763,20
818,0.0010928771275663055,88725734544946,59842,20
819,8.692704582729524E-4,88834134957839,59916,20
820,5.869008955614729E-4,88942535370732,59995,20
821,3.005080279021933E-4,89050935783625,60071,20
822,4.245242134418665E-4,89159336196518,60146,20
823,4.246380113529128E-4,89267736609411,60223,20
824,6.406610291354435E-4,89376137022304,60304,20
825,4.456834105957695E-4,89484537435197,60396,20
826,4.364426534918772E-4,89592937848090,60473,20
827,0.0010335619350582978,89701338260983,60545,20
828,0.0012581888863743976,89809738673876,60620,20
829,6.488943789216973E-4,89918139086769,60695,20
830,3.2611178980637224E-4,90026539499662,60764,20
831,4.836870318369283E-4,90134939912555,60832,20
832,3.8958381578797E-4,90243340325448,60904,20
833,5.458051765195992E-4,90351740738341,60977,20
834,6.18522168469611E-4,90460141151234,61052,20
835,9.323542843893865E-4,90568541564127,61124,20
836,9.009352102900622E-4,90676941977020,61195,20
837,4.8787565461636705E-4,90785342389913,61268,20
838,4.494225125076762E-4,90893742802806,61340,20
839,3.9140737705807837E-4,91002143215699,61412,20
840,6.257576994442229E-4,91110543628592,61489,20
841,5.187116036259255E-4,91218944041485,61558,20
842,7.169339418413471E-4,91327344454378,61629,20
843,3.0963004922877E-4,91435744867271,61702,20
844,3.204108399643046E-4,91544145280164,61776,20
845,3.9268957005201123E-4,91652545693057,61849,20
846,5.192136600658158E-4,91760946105950,61922,20
847,7.482690007177832E-4,91869346518843,61994,20
848,0.0010729553650089623,91977746931736,62069,20
849,7.30051563376862E-4,92086147344629,62149,20
850,5.292731995191156E-4,92194547757522,62233,20
851,5.354444842847193E-4,92302948170415,62310,20
852,4.431639708149505E-4,92411348583308,62380,20
853,4.676293029060167E-4,92519748996201,62451,20
854,4.941792348728631E-4,92628149409094,62520,20
855,3.827620557761686E-4,92736549821987,62589,20
856,3.854692753426816E-4,92844950234880,62670,20
857,6.51116284407873E-4,92953350647773,62833,20
858,0.0013011495121693947,93061751060666,62909,20
859,8.346008136495099E-4,93170151473559,62983,20
860,4.457864940390739E-4,93278551886452,63051,20
861,4.3244386763762176E-4,93386952299345,63119,20
862,5.13150775005249E-4,93495352712238,63189,20
863,4.5910407301876486E-4,93603753125131,63260,20
864,3.44522989394998E-4,93712153538024,63330,20
865,4.819391787049106E-4,93820553950917,63402,20
866,5.509626125620495E-4,93928954363810,63473,20
867,4.6243520915248794E-4,94037354776703,63552,20
868,4.721037016910824E-4,94145755189596,63624,20
869,3.9848821393168444E-4,94254155602489,63693,20
870,4.626515533791672E-4,94362556015382,63872,20
871,0.001025817099910449,94470956428275,64015,20
872,5.577203193222603E-4,94579356841168,64095,20
873,3.917548479956735E-4,94687757254061,64176,20
874,6.491838204896078E-4,94796157666954,64257,20
875,5.137611746815582E-4,94904558079847,64363,20
876,5.18031092079369E-4,95012958492740,64489,20
877,5.240653891068197E-4,95121358905633,64578,20
878,3.3040092996968894E-4,95229759318526,64988,20
879,5.851518110632393E-4,95338159731419,65094,20
880,9.837957369810402E-4,95446560144312,65181,20
881,6.330739141008967E-4,95554960557205,65262,20
882,5.538240993499111E-4,95663360970098,65345,20
883,5.874171477224973E-4,95771761382991,65428,20
884,4.256422736499429E-4,95880161795884,65542,20
885,6.925077681580718E-4,95988562208777,65634,20
886,4.216665629077327E-4,96096962621670,65708,20
887,3.7069814594476857E-4,96205363034563,65793,20
888,3.6221384677555366E-4,96313763447456,65886,20
889,4.5661605108719987E-4,96422163860349,65983,20
890,3.6939482016583173E-4,96530564273242,66066,20
891,3.5169742126476015E-4,96638964686135,66147,20
892,3.9949697109178787E-4,96747365099028,66225,20
893,0.001123089052710331,96855765511921,66304,20
894,6.396388053295441E-4,96964165924814,66382,20
895,5.467558402602256E-4,97072566337707,66456,20
896,5.285759079264177E-4,97180966750600,66548,20
897,3.756472753593344E-4,97289367163493,66625,20
898,4.973824346452979E-4,97397767576386,66706,20
899,6.068087952521703E-4,97506167989279,66782,20
900,4.43555470686213E-4,97614568402172,66849,20
901,5.03479001034346E-4,97722968815065,66923,20
902,3.1374397086034167E-4,97831369227958,66997,20
903,5.461285461183541E-4,97939769640851,67067,20
904,3.462374870442397E-4,98048170053744,67143,20
905,3.239480782148192E-4,98156570466637,67214,20
906,4.15845482814478E-4,98264970879530,67287,20
907,6.668696930322549E-4,98373371292423,67360,20
908,3.443632539842996E-4,98481771705316,67437,20
909,6.323497774285504E-4,98590172118209,67511,20
910,9.35724924487919E-4,98698572531102,67585,20
911,4.763594138352674E-4,98806972943995,67656,20
912,3.8834368821440385E-4,98915373356888,67731,20
913,3.583697531351714E-4,99023773769781,67805,20
914,3.605136194767888E-4,99132174182674,67874,20
915,3.574141913655962E-4,99240574595567,67947,20
916,5.10731442103845E-4,99348975008460,68022,20
917,4.693964769214464E-4,99457375421353,68093,20
918,0.001143505345007168,99565775834246,68171,20
919,0.0010138581135510703,99674176247139,68245,20
920,7.290704981616326E-4,99782576660032,68317,20
921,2.716006260988264E-4,99890977072925,68387,20
922,5.068819463701406E-4,99999377485818,68464,20
923,4.2558625017657107E-4,100107777898711,68541,20
924,4.633473065655554E-4,100216178311604,68616,20
925,6.899672466434532E-4,100324578724497,68693,20
926,4.74622419182023E-4,100432979137390,68763,20
927,4.0374419415346554E-4,100541379550283,68840,20
928,4.3145311379626716E-4,100649779963176,68917,20
929,5.5249595167411E-4,100758180376069,68991,20
930,7.877262157164546E-4,100866580788962,69076,20
931,5.191891376072408E-4,100974981201855,69149,20
932,5.027329849864307E-4,101083381614748,69225,20
933,6.05840135832841E-4,101191782027641,69302,20
934,6.40885586858837E-4,101300182440534,69386,20
935,4.296843880168183E-4,101408582853427,69482,20
936,3.1545984310171575E-4,101516983266320,69587,20
937,3.722744288137963E-4,101625383679213,69689,20
938,4.5647640054103056E-4,101733784092106,69796,20
939,4.554416296601258E-4,101842184504999,69878,20
940,4.1388924778444283E-4,101950584917892,69958,20
941,4.3951447435531334E-4,102058985330785,70034,20
942,3.8857705982146595E-4,102167385743678,70109,20
943,3.0416199184840506E-4,102275786156571,70179,20
944,7.689118251232828E-4,102384186569464,70261,20
945,7.373249160306933E-4,102492586982357,70379,20
946,4.894052983005702E-4,102600987395250,70462,20
947,6.339375984037344E-4,102709387808143,70539,20
948,3.548119436227153E-4,102817788221036,70618,20
949,5.239108106888723E-4,102926188633929,70702,20
950,3.9773901305869305E-4,103034589046822,70776,20
951,4.1273195119727503E-4,103142989459715,70848,20
952,4.047869333090275E-4,103251389872608,70920,20
953,3.7592846555057073E-4,103359790285501,70992,20
954,2.914243491691432E-4,103468190698394,71060,20
955,3.380702891273882E-4,103576591111287,71129,20
956,2.9573290972847446E-4,103684991524180,71204,20
957,4.5004771971964653E-4,103793391937073,71296,20
958,0.0014306887925868768,103901792349966,71392,20
959,7.022337145494804E-4,104010192762859,71528,20
960,3.792288828305251E-4,104118593175752,71602,20
961,4.154881063182994E-4,104226993588645,71674,20
962,5.701470385193324E-4,104335394001538,71745,20
963,3.631970782968729E-4,104443794414431,71815,20
964,6.27686120228713E-4,104552194827324,71883,20
965,0.001024959011233102,104660595240217,71960,20
966,4.484537656020767E-4,104768995653110,72038,20
967,5.757309251291946E-4,104877396066003,72117,20
968,4.0479215565254165E-4,104985796478896,72197,20
969,3.7171479991176013E-4,105094196891789,72276,20
970,5.233607657696668E-4,105202597304682,72353,20
971,4.257968721676909E-4,105310997717575,72434,20
972,2.8083538469868654E-4,105419398130468,72515,20
973,3.6922394346958367E-4,105527798543361,72595,20
974,3.6785659544344917E-4,105636198956254,72670,20
975,5.052291466862308E-4,105744599369147,72744,20
976,3.0102044984796404E-4,105852999782040,72814,20
977,3.486485581390663E-4,105961400194933,72882,20
978,2.076630607887098E-4,106069800607826,72952,20
979,0.0014432682041984797,106178201020719,73024,20
980,5.97103320946549E-4,106286601433612,73094,20
981,2.5611183294526794E-4,106395001846505,73164,20
982,4.083586009969652E-4,106503402259398,73234,20
983,3.377294711215892E-4,106611802672291,73304,20
984,4.795781944902168E-4,106720203085184,73376,20
985,5.29949981748968E-4,106828603498077,73443,20
986,0.0010990532775600754,106937003910970,73509,20
987,6.310764757623629E-4,107045404323863,73577,20
988,3.637523607310095E-4,107153804736756,73646,20
989,5.294780005852271E-4,107262205149649,73718,20
990,3.866249382365921E-4,107370605562542,73788,20
991,3.7764791093109493E-4,107479005975435,73860,20
992,5.416537034268098E-4,107587406388328,73928,20
993,3.9734767064488976E-4,107695806801221,74000,20
994,2.9224043339564926E-4,107804207214114,74084,20
995,2.3557839007842663E-4,107912607627007,74183,20
996,4.247619298303658E-4,108021008039900,74259,20
997,0.001038778049440477,108129408452793,74328,20
998,3.890158736448692E-4,108237808865686,74403,20
999,4.54357498661721E-4,108346209278579,74473,20
1000,4.5560952553269337E-4,108454609691472,74544,20


==> data/normal_rcv1_train.binary_L50_T1k.csv <==
47236
0.0015676936220516613
iteration,g,flops,ms,nnz
1,0.3265250270048404,5737183338,28,1
2,0.18734889906778426,9562064452,42,2
3,0.2215956803202708,13386945566,53,3
4,0.05666651447044051,17211826680,62,4
5,0.09622836793291377,21036707794,71,5
6,0.07070258279707929,24861588908,80,6
7,0.08648256051730659,28686470022,89,6
8,0.06282727273859709,32511351136,98,6
9,0.060596390801818896,36336232250,106,6
10,0.0386378376499433,40161113364,114,7
11,0.03259504627503742,43985994478,122,7
12,0.03423274541862953,47810875592,130,8
13,0.043726237783145265,51635756706,139,8
14,0.026025353469309273,55460637820,147,9
15,0.03302754146744665,59285518934,155,9
16,0.01640664673133959,63110400048,163,10
17,0.018376443616745074,66935281162,173,10
18,0.027807930494618306,70760162276,182,10
19,0.020294654414576237,74585043390,191,10
20,0.03157937256440512,78409924504,199,10
21,0.019906454556762706,82234805618,207,10
22,0.013528355110753275,86059686732,215,10
23,0.017045629413579916,89884567846,224,11
24,0.015023006446438584,93709448960,232,11
25,0.019791776291813924,97534330074,240,11
26,0.01833348421116234,101359211188,252,11
27,0.015127704421157254,105184092302,261,11
28,0.01877860889147095,109008973416,270,11
29,0.010093110942067558,112833854530,278,11
30,0.010858573044605952,116658735644,285,11
31,0.01549003738392475,120483616758,293,11
32,0.013055123764141602,124308497872,301,11
33,0.011681367022913575,128133378986,310,11
34,0.015684414097002882,131958260100,319,11
35,0.007743597213000064,135783141214,331,11
36,0.012248716004479208,139608022328,340,11
37,0.00564749894183433,143432903442,348,11
38,0.01150607079857593,147257784556,356,11
39,0.013584449015335572,151082665670,364,11
40,0.009941874878136579,154907546784,372,11
41,0.010799826445241686,158732427898,380,12
42,0.007953990949669231,162557309012,388,12
43,0.008073861400768201,166382190126,395,12
44,0.009468982632720132,170207071240,402,12
45,0.00942988695532917,174031952354,410,12
46,0.007727470750971896,177856833468,417,12
47,0.010317737390259468,181681714582,425,12
48,0.0037586775398486217,185506595696,434,12
49,0.010390135466763397,189331476810,443,12
50,0.011036798415778874,193156357924,451,12
51,0.007429358036406948,196981239038,459,12
52,0.006496359267795069,200806120152,467,12
53,0.006264123998566305,204631001266,477,12
54,0.00562991191053267,208455882380,486,12
55,0.007891448627956238,212280763494,494,12
56,0.005500811567085034,216105644608,502,12
57,0.009424152652482844,219930525722,510,12
58,0.0067912608171552995,223755406836,519,12
59,0.005284679997147971,227580287950,527,12
60,0.005000228196636315,231405169064,535,12
61,0.006384548034609484,235230050178,544,12
62,0.00795491555117259,239054931292,555,12
63,0.0050762955605088995,242879812406,566,12
64,0.005988105784176488,246704693520,575,12
65,0.006861129325059423,250529574634,585,13
66,0.004516823274201392,254354455748,593,13
67,0.0050229406717014115,258179336862,601,13
68,0.005845175146349428,262004217976,609,13
69,0.00686916092839826,265829099090,617,13
70,0.002568332334194764,269653980204,625,13
71,0.00560642295992366,273478861318,633,13
72,0.006033778806775967,277303742432,641,13
73,0.005438452585909798,281128623546,649,13
74,0.006352657672270968,284953504660,658,13
75,0.003544283427592433,288778385774,666,13
76,0.004340957347842007,292603266888,674,13
77,0.004113688917686914,296428148002,682,13
78,0.0035989176114082995,300253029116,690,13
79,0.005394951292569431,304077910230,698,13
80,0.005939023807769236,307902791344,707,13
81,0.004446947761390174,311727672458,715,13
82,0.006619471595666925,315552553572,723,13
83,0.005756156369989555,319377434686,731,13
84,0.00493549026245466,323202315800,739,13
85,0.0032941774176288153,327027196914,747,13
86,0.0034001812886263185,330852078028,756,13
87,0.006898196173404759,334676959142,765,13
88,0.004156794365760213,338501840256,774,13
89,0.0035312412615558777,342326721370,783,14
90,0.003931407576983929,346151602484,793,14
91,0.003218484815021356,349976483598,802,14
92,0.0033406571895568185,353801364712,811,14
93,0.003340291559551448,357626245826,820,14
94,0.004923570548994032,361451126940,827,14
95,0.0036988957714739817,365276008054,835,14
96,0.003907231310164908,369100889168,843,14
97,0.005423946120891649,372925770282,852,14
98,0.003234474103446963,376750651396,860,14
99,0.003334666702764909,380575532510,868,14
100,0.0033722179341312214,384400413624,876,14
101,0.0037230383711618496,388225294738,884,14
102,0.00444439593843684,392050175852,891,14
103,0.0036840011728429757,395875056966,899,14
104,0.004959022682744545,399699938080,907,14
105,0.0050638439729060155,403524819194,915,14
106,0.003703606363777884,407349700308,924,14
107,0.0031399693365926507,411174581422,931,14
108,0.0025220951393196316,414999462536,939,14
109,0.0041437830037638,418824343650,947,14
110,0.0038624727898290624,422649224764,955,14
111,0.0025834759291223554,426474105878,965,14
112,0.0037104502363413286,430298986992,973,14
113,0.0012229032345427067,434123868106,980,14
114,0.002995162048657032,437948749220,987,14
115,0.004176609638274009,441773630334,995,14
116,0.0026194467655466735,445598511448,1003,14
117,0.0024355731402244335,449423392562,1011,14
118,0.0028709117298015164,453248273676,1019,14
119,0.003518599426116237,457073154790,1028,14
120,0.003959875797074322,460898035904,1036,14
121,0.00270051537886069,464722917018,1044,14
122,0.003717528691023402,468547798132,1052,14
123,0.003362733835260561,472372679246,1060,14
124,0.002018488369092368,476197560360,1068,14
125,0.0035396930199921885,480022441474,1076,14
126,0.0030489290514769877,483847322588,1084,14
127,0.003544033297185162,487672203702,1092,14
128,0.004188075606947202,491497084816,1100,14
129,0.002789191780634112,495321965930,1108,14
130,0.001497112474139862,499146847044,1116,14
131,0.002417557269107639,502971728158,1124,14
132,0.001703567955008906,506796609272,1131,14
133,0.0035881681910051857,510621490386,1138,14
134,0.0035782732539585446,514446371500,1146,14
135,0.001949708539581943,518271252614,1154,14
136,0.003354938989122276,522096133728,1161,14
137,0.0013504561958288463,525921014842,1169,14
138,0.002407209215215395,529745895956,1177,14
139,0.0028853566036449755,533570777070,1186,14
140,0.003474646480070921,537395658184,1194,14
141,0.002480763276946184,541220539298,1202,14
142,0.0014798392456471154,545045420412,1210,14
143,0.0028726467090331425,548870301526,1217,14
144,0.004058686182273922,552695182640,1225,14
145,0.0026585960086287002,556520063754,1233,14
146,0.00206748934993318,560344944868,1241,14
147,0.0025183211140482335,564169825982,1249,14
148,0.0023545589081541193,567994707096,1257,14
149,0.0037316308573658273,571819588210,1265,14
150,0.0020810389697519683,575644469324,1274,14
151,0.0023088212400476735,579469350438,1282,14
152,0.0022046989424370713,583294231552,1290,14
153,0.003090351391711314,587119112666,1299,14
154,0.0024296077940693,590943993780,1307,14
155,0.0020033424092650355,594768874894,1315,14
156,0.0019134536929132499,598593756008,1324,14
157,0.0029563848043559753,602418637122,1332,14
158,0.0026370020391626504,606243518236,1340,14
159,0.0014842749185334484,610068399350,1348,14
160,0.0024827835896668237,613893280464,1356,14
161,0.002005371270909126,617718161578,1364,14
162,0.002298207538329685,621543042692,1372,14
163,0.0024590199934322486,625367923806,1381,14
164,0.0017270653215013052,629192804920,1389,14
165,0.0018990287543954988,633017686034,1397,14
166,0.0035627012646142053,636842567148,1406,14
167,0.0013424905477873793,640667448262,1414,14
168,0.0018930473241489444,644492329376,1422,14
169,0.0030597939836977377,648317210490,1431,14
170,0.0014873911235590183,652142091604,1440,14
171,0.0027068469308872962,655966972718,1450,14
172,0.0026453612790115475,659791853832,1459,14
173,0.001505906351931579,663616734946,1468,14
174,0.0027464588980260765,667441616060,1478,14
175,0.002730459376427984,671266497174,1487,14
176,0.0013911899171554442,675091378288,1496,14
177,0.0018388155549261373,678916259402,1504,14
178,9.742248953330108E-4,682741140516,1511,14
179,0.0024241622225868007,686566021630,1520,14
180,0.002774455142266566,690390902744,1528,14
181,0.0018995427661223127,694215783858,1536,14
182,0.002550115123054908,698040664972,1544,14
183,0.0010376902144919552,701865546086,1552,14
184,0.0021445514221706697,705690427200,1560,14
185,0.0010395603855448375,709515308314,1568,14
186,0.002347026678028265,713340189428,1576,14
187,0.0032137601476658994,717165070542,1584,14
188,0.0012326457674478512,720989951656,1592,14
189,0.001218505578165519,724814832770,1600,14
190,0.0021774092126271207,728639713884,1608,14
191,0.0023354333754862693,732464594998,1616,14
192,0.001980279990242868,736289476112,1624,14
193,0.0020549641775607884,740114357226,1632,14
194,0.0012762150253393602,743939238340,1640,14
195,0.002319283629928562,747764119454,1648,14
196,0.0021477148204638048,751589000568,1656,14
197,0.0017785740435336097,755413881682,1664,14
198,0.0015397132247671195,759238762796,1671,14
199,0.0020918467185485146,763063643910,1679,14
200,0.001482410526227132,766888525024,1687,14
201,0.002260803390629006,770713406138,1695,14
202,0.001086614271457681,774538287252,1702,14
203,0.002060712020703179,778363168366,1710,14
204,0.0025541290484649795,782188049480,1718,14
205,0.0013912841123620886,786012930594,1726,14
206,0.0018379332810381413,789837811708,1734,14
207,0.0011541118112882122,793662692822,1742,14
208,0.0024632774784900764,797487573936,1750,14
209,0.0011395739565222933,801312455050,1758,14
210,0.0017783387696900948,805137336164,1766,14
211,0.0027569813229375156,808962217278,1774,14
212,0.0014932412395636968,812787098392,1782,14
213,0.001196029798702986,816611979506,1789,14
214,0.0016491124784257932,820436860620,1797,14
215,0.0021654346930637344,824261741734,1804,14
216,0.001215809603173325,828086622848,1812,14
217,0.0020449515047225265,831911503962,1819,14
218,0.001975261062878399,835736385076,1827,14
219,0.0012919792474538404,839561266190,1835,14
220,0.0014982281256210419,843386147304,1843,14
221,0.0018601822932729955,847211028418,1851,14
222,0.001630221714484754,851035909532,1860,14
223,0.0012166504809987936,854860790646,1868,14
224,8.808727703641546E-4,858685671760,1876,14
225,0.0018611551041836814,862510552874,1885,14
226,0.0022493249745411843,866335433988,1893,14
227,0.0012741396108351993,870160315102,1901,14
228,0.0019815633018179786,873985196216,1910,14
229,0.0014888917694208673,877810077330,1918,14
230,0.0019483135197955258,881634958444,1926,14
231,0.0012726071857326765,885459839558,1934,14
232,9.983882500034708E-4,889284720672,1943,14
233,0.0016942792698601398,893109601786,1951,14
234,0.0025304774637691773,896934482900,1960,14
235,0.0013682362829466768,900759364014,1969,14
236,0.0018998706385987278,904584245128,1980,14
237,9.094874500788117E-4,908409126242,1991,14
238,7.906436326664338E-4,912234007356,2003,14
239,0.0016207997033672625,916058888470,2011,14
240,0.0022314277195072106,919883769584,2022,14
241,0.0013889564583847616,923708650698,2030,14
242,0.0012778539017923825,927533531812,2037,14
243,0.0011569147620006399,931358412926,2046,14
244,0.0013147620390668844,935183294040,2054,14
245,0.001482450394721857,939008175154,2062,14
246,0.0016368753469150686,942833056268,2070,14
247,0.001385831852873715,946657937382,2078,14
248,0.002090136922408591,950482818496,2085,14
249,0.0011448313198624198,954307699610,2094,14
250,0.0017462016559428824,958132580724,2102,14
251,0.002339593223152717,961957461838,2110,14
252,8.798185579824199E-4,965782342952,2118,14
253,0.0014581530758313616,969607224066,2126,14
254,0.001369919902445721,973432105180,2134,14
255,0.0017962885597872572,977256986294,2142,14
256,0.0014157876908987707,981081867408,2150,14
257,0.0015050620334091927,984906748522,2158,14
258,0.0021635512147486543,988731629636,2166,14
259,6.831952907928958E-4,992556510750,2174,14
260,0.0011171864038902804,996381391864,2183,14
261,0.001324297122931344,1000206272978,2191,14
262,0.0012034212061548604,1004031154092,2200,14
263,0.0013361178383381586,1007856035206,2209,14
264,0.0014216384433396604,1011680916320,2217,14
265,0.0018882855789715076,1015505797434,2226,14
266,0.001402722348328416,1019330678548,2234,14
267,0.0011624674676737464,1023155559662,2244,14
268,0.0010220939446683717,1026980440776,2252,14
269,0.0015273770262748437,1030805321890,2261,14
270,0.0018660371466739283,1034630203004,2269,14
271,0.0010957569013495879,1038455084118,2277,14
272,0.00207506592663245,1042279965232,2286,14
273,8.8156893761317E-4,1046104846346,2294,14
274,0.0015124587839454402,1049929727460,2302,14
275,0.0010145149534068454,1053754608574,2311,14
276,0.0014329755647001503,1057579489688,2319,14
277,0.0016994068326748107,1061404370802,2328,14
278,0.0011358486177440123,1065229251916,2337,14
279,0.0016306705235953852,1069054133030,2346,14
280,0.0013795450741209503,1072879014144,2355,14
281,0.0010801865105547629,1076703895258,2363,14
282,0.0017688779347061728,1080528776372,2372,14
283,8.155695875444384E-4,1084353657486,2381,14
284,0.0011314829116159276,1088178538600,2389,14
285,0.0015253801478609344,1092003419714,2397,14
286,9.558648482652075E-4,1095828300828,2405,15
287,7.158696311858337E-4,1099653181942,2414,15
288,9.729771030700041E-4,1103478063056,2422,15
289,0.001542820894041989,1107302944170,2430,15
290,0.0013476999231911693,1111127825284,2439,15
291,0.0011862632435483344,1114952706398,2448,15
292,0.0014812726728697409,1118777587512,2456,15
293,0.0014395077379863843,1122602468626,2465,15
294,8.456402624738502E-4,1126427349740,2476,15
295,0.001388991831761152,1130252230854,2484,15
296,8.281158028314056E-4,1134077111968,2493,15
297,0.0012077148253114333,1137901993082,2502,15
298,0.0018344611774986463,1141726874196,2509,15
299,9.168926383978852E-4,1145551755310,2517,15
300,0.0014599059965968988,1149376636424,2527,15
301,6.594763313804985E-4,1153201517538,2535,15
302,0.0012802776645852113,1157026398652,2543,15
303,0.0014497513032799227,1160851279766,2551,15
304,0.001521997290934442,1164676160880,2559,15
305,0.0013670416163143893,1168501041994,2568,15
306,9.074742058769969E-4,1172325923108,2577,15
307,0.0012441291657732023,1176150804222,2586,15
308,0.0011418406394642748,1179975685336,2595,15
309,7.343519656409507E-4,1183800566450,2605,15
310,0.0016394622029473113,1187625447564,2614,15
311,9.807587904993E-4,1191450328678,2623,15
312,8.177972927759266E-4,1195275209792,2631,15
313,0.001238939759211252,1199100090906,2639,15
314,0.0010599343490510624,1202924972020,2647,15
315,0.0010475837058036886,1206749853134,2655,15
316,8.982519802647124E-4,1210574734248,2663,15
317,0.001380022984573934,1214399615362,2671,15
318,0.0011203589527478109,1218224496476,2679,15
319,6.885114112745076E-4,1222049377590,2688,15
320,0.0015376467994017398,1225874258704,2696,15
321,6.120468413478007E-4,1229699139818,2704,15
322,0.0012422989028364661,1233524020932,2711,15
323,0.0017251883753598917,1237348902046,2719,15
324,0.0011163960089114213,1241173783160,2727,15
325,0.0010714577237720478,1244998664274,2735,15
326,0.0011765609798980977,1248823545388,2743,15
327,0.0016364755212663158,1252648426502,2751,15
328,0.0013341367787416932,1256473307616,2759,15
329,0.0011975422851501075,1260298188730,2767,15
330,9.660974358277013E-4,1264123069844,2775,15
331,6.787747830882471E-4,1267947950958,2782,15
332,0.0011620365115433623,1271772832072,2789,15
333,0.0010069517850492381,1275597713186,2798,15
334,0.001116853331990997,1279422594300,2806,15
335,0.00154455423850969,1283247475414,2814,15
336,7.659108146704229E-4,1287072356528,2822,15
337,6.206210349088625E-4,1290897237642,2830,15
338,0.001009618964269258,1294722118756,2838,15
339,5.993627202658909E-4,1298546999870,2846,15
340,0.0011079471307100207,1302371880984,2854,15
341,0.0020068157158278747,1306196762098,2862,15
342,0.001012401669257909,1310021643212,2870,15
343,9.224963413771011E-4,1313846524326,2878,15
344,0.001370986040498649,1317671405440,2886,15
345,6.454074984581796E-4,1321496286554,2894,15
346,0.001294697957360265,1325321167668,2902,15
347,0.0013819551440048049,1329146048782,2910,15
348,0.0011451065569230516,1332970929896,2919,15
349,0.0011441660699503262,1336795811010,2927,15
350,8.87104406018107E-4,1340620692124,2935,15
351,0.001416166758755799,1344445573238,2943,15
352,9.8170818141807E-4,1348270454352,2951,15
353,8.159707508283102E-4,1352095335466,2960,15
354,5.829926129679675E-4,1355920216580,2968,15
355,0.0010165221178357808,1359745097694,2976,15
356,0.0012169443617373466,1363569978808,2984,15
357,6.261540873195956E-4,1367394859922,2992,15
358,7.86143988244236E-4,1371219741036,3000,15
359,0.0013436372895076066,1375044622150,3008,15
360,9.04234456750069E-4,1378869503264,3016,15
361,7.596324828615965E-4,1382694384378,3024,15
362,0.0011627248518129418,1386519265492,3032,15
363,0.0011518225072196797,1390344146606,3041,15
364,0.0010993254455495256,1394169027720,3049,15
365,0.0011261442125051386,1397993908834,3057,15
366,7.077976885150056E-4,1401818789948,3065,15
367,8.45496040724504E-4,1405643671062,3073,15
368,0.0014241072131179618,1409468552176,3081,15
369,8.309634462691814E-4,1413293433290,3089,15
370,0.0010328684501220234,1417118314404,3097,15
371,4.7152772231067217E-4,1420943195518,3105,15
372,0.0013585751201746106,1424768076632,3113,15
373,9.009613897386219E-4,1428592957746,3121,15
374,0.0010529100900933226,1432417838860,3129,15
375,0.0013281718070149047,1436242719974,3137,15
376,6.702711860282498E-4,1440067601088,3145,15
377,8.79023890139992E-4,1443892482202,3153,15
378,0.0010176700086040006,1447717363316,3161,15
379,8.115489492947061E-4,1451542244430,3169,15
380,8.857620123037112E-4,1455367125544,3178,15
381,0.0013412413162934135,1459192006658,3186,15
382,5.936649514350552E-4,1463016887772,3194,15
383,4.403670932521774E-4,1466841768886,3202,15
384,6.446777106427459E-4,1470666650000,3210,15
385,8.584585765111515E-4,1474491531114,3217,15
386,0.0013771251023974673,1478316412228,3224,15
387,9.399157663843002E-4,1482141293342,3232,15
388,8.770905291432626E-4,1485966174456,3240,15
389,0.0012165979276845505,1489791055570,3248,15
390,7.27744592307924E-4,1493615936684,3256,15
391,0.00109768530653063,1497440817798,3264,15
392,0.001278132606050111,1501265698912,3272,15
393,7.823184754290521E-4,1505090580026,3280,15
394,6.782126726726285E-4,1508915461140,3288,15
395,0.0010750793331399898,1512740342254,3296,15
396,6.786994588913142E-4,1516565223368,3304,15
397,0.0014193799210294956,1520390104482,3312,15
398,0.0011425829810548798,1524214985596,3320,15
399,8.780658503838034E-4,1528039866710,3328,15
400,0.001216991950331771,1531864747824,3336,15
401,5.113605659976952E-4,1535689628938,3344,15
402,5.241411001095976E-4,1539514510052,3352,15
403,0.0012675734934869025,1543339391166,3360,15
404,0.0010707370435349558,1547164272280,3368,15
405,7.386248885765758E-4,1550989153394,3376,15
406,7.565377041025236E-4,1554814034508,3384,15
407,3.5464194251998523E-4,1558638915622,3392,15
408,0.001253195948663652,1562463796736,3399,15
409,4.601402520079172E-4,1566288677850,3407,15
410,8.222582586308997E-4,1570113558964,3415,15
411,0.0015702761298049587,1573938440078,3423,15
412,7.857871681315169E-4,1577763321192,3430,15
413,0.0011622237747426316,1581588202306,3439,15
414,0.0011132068391328325,1585413083420,3447,15
415,4.8478418935703584E-4,1589237964534,3457,15
416,7.638612740285775E-4,1593062845648,3467,15
417,0.0010584730139263298,1596887726762,3478,15
418,0.0013156957566316926,1600712607876,3487,15
419,7.475367543902819E-4,1604537488990,3495,15
420,8.156202899477241E-4,1608362370104,3503,15
421,9.780232514300532E-4,1612187251218,3511,15
422,0.0011777049811988436,1616012132332,3520,15
423,7.831828979415013E-4,1619837013446,3528,15
424,5.463745676930914E-4,1623661894560,3536,15
425,9.139777135549313E-4,1627486775674,3544,15
426,4.8046832236064703E-4,1631311656788,3553,15
427,0.0010701148648578705,1635136537902,3561,15
428,0.0012441558417036372,1638961419016,3569,15
429,6.278460437347322E-4,1642786300130,3577,15
430,7.205961266394662E-4,1646611181244,3585,15
431,5.913110207516419E-4,1650436062358,3593,15
432,0.0010650608494290252,1654260943472,3601,15
433,6.944302358121826E-4,1658085824586,3610,15
434,0.0010723723433381975,1661910705700,3618,15
435,0.00113575739715568,1665735586814,3627,15
436,5.604332730564163E-4,1669560467928,3635,15
437,6.652415197613702E-4,1673385349042,3644,15
438,9.743234502546577E-4,1677210230156,3653,15
439,7.379047077173382E-4,1681035111270,3662,15
440,4.4913254570290196E-4,1684859992384,3670,15
441,8.344131369966881E-4,1688684873498,3679,15
442,6.697362603941472E-4,1692509754612,3687,15
443,0.0013086076342397745,1696334635726,3695,15
444,0.0010328849509806054,1700159516840,3704,15
445,6.312508861538374E-4,1703984397954,3713,15
446,7.98673311498685E-4,1707809279068,3721,15
447,5.334260121650696E-4,1711634160182,3729,15
448,5.647963613750628E-4,1715459041296,3737,15
449,0.0010823818273411295,1719283922410,3745,15
450,6.305189180374033E-4,1723108803524,3753,15
451,0.001290589010091747,1726933684638,3761,15
452,7.893552861798621E-4,1730758565752,3770,15
453,7.968502659853615E-4,1734583446866,3778,15
454,6.576127934202616E-4,1738408327980,3786,15
455,4.143403495007704E-4,1742233209094,3794,15
456,0.0010747415028285524,1746058090208,3802,15
457,0.0010178890676973919,1749882971322,3810,15
458,6.094462702815501E-4,1753707852436,3819,15
459,7.978923053947425E-4,1757532733550,3827,15
460,7.671733132460548E-4,1761357614664,3835,15
461,4.617813606442063E-4,1765182495778,3843,15
462,6.45049786318197E-4,1769007376892,3852,15
463,8.742955115595411E-4,1772832258006,3860,15
464,0.0011102690091057289,1776657139120,3868,15
465,9.309149372918494E-4,1780482020234,3877,15
466,7.411246669593773E-4,1784306901348,3886,15
467,6.955731292213407E-4,1788131782462,3894,15
468,0.0010319229473534969,1791956663576,3902,15
469,7.989190698574781E-4,1795781544690,3910,15
470,7.687005992680492E-4,1799606425804,3920,15
471,4.4057813444150725E-4,1803431306918,3929,15
472,9.613415146483495E-4,1807256188032,3938,15
473,6.850149054921915E-4,1811081069146,3947,15
474,9.376000604415719E-4,1814905950260,3956,15
475,0.001009682628410902,1818730831374,3964,15
476,6.581926739932294E-4,1822555712488,3972,15
477,5.548030692959829E-4,1826380593602,3980,15
478,8.263042538466404E-4,1830205474716,3988,15
479,5.733940205482843E-4,1834030355830,3996,15
480,8.808919177260492E-4,1837855236944,4004,15
481,8.675666726611949E-4,1841680118058,4012,15
482,6.331324914535176E-4,1845504999172,4021,15
483,6.461412986188708E-4,1849329880286,4029,15
484,6.803118021882681E-4,1853154761400,4038,15
485,4.7095822877569094E-4,1856979642514,4046,15
486,6.592037828671491E-4,1860804523628,4054,15
487,0.001240806819011235,1864629404742,4061,15
488,8.200157477916804E-4,1868454285856,4070,15
489,5.210098101777299E-4,1872279166970,4079,15
490,7.595465593923232E-4,1876104048084,4087,15
491,9.022168047095808E-4,1879928929198,4096,15
492,7.644536052233375E-4,1883753810312,4104,15
493,6.494737086740603E-4,1887578691426,4112,15
494,3.9791492374564137E-4,1891403572540,4120,15
495,7.577889702630625E-4,1895228453654,4128,15
496,9.248472683486746E-4,1899053334768,4136,15
497,9.594069576886287E-4,1902878215882,4144,15
498,9.64073380166534E-4,1906703096996,4153,15
499,5.992302638972558E-4,1910527978110,4161,15
500,6.791464626771121E-4,1914352859224,4169,15
501,5.636380251563954E-4,1918177740338,4177,15
502,7.12047129429036E-4,1922002621452,4185,15
503,8.607006040867559E-4,1925827502566,4193,15
504,6.903444583326142E-4,1929652383680,4201,15
505,5.424090962491127E-4,1933477264794,4209,15
506,5.598268194991732E-4,1937302145908,4217,15
507,3.873373191947287E-4,1941127027022,4225,15
508,6.671889950900851E-4,1944951908136,4234,15
509,9.921155234549656E-4,1948776789250,4242,15
510,6.383944577685552E-4,1952601670364,4250,15
511,6.629995922086645E-4,1956426551478,4258,15
512,7.884294537731913E-4,1960251432592,4267,15
513,5.134560218425318E-4,1964076313706,4275,15
514,9.048579533181404E-4,1967901194820,4283,15
515,7.152495840597649E-4,1971726075934,4291,15
516,6.607474025754317E-4,1975550957048,4300,15
517,4.6987230679453767E-4,1979375838162,4308,15
518,0.0010014463488373362,1983200719276,4316,15
519,6.907146520631657E-4,1987025600390,4324,15
520,8.195645657730188E-4,1990850481504,4333,15
521,9.764565872896908E-4,1994675362618,4341,15
522,7.416228809840272E-4,1998500243732,4350,15
523,4.772718113636351E-4,2002325124846,4358,15
524,7.307397892757054E-4,2006150005960,4366,15
525,6.103927330455729E-4,2009974887074,4374,15
526,4.783727734789789E-4,2013799768188,4383,15
527,8.866346655573142E-4,2017624649302,4393,15
528,5.900275189081999E-4,2021449530416,4402,15
529,5.666736191282388E-4,2025274411530,4411,15
530,6.322945914454742E-4,2029099292644,4420,15
531,4.171904988122312E-4,2032924173758,4429,15
532,5.425943232066933E-4,2036749054872,4438,15
533,8.165750305268616E-4,2040573935986,4447,15
534,8.675661393061529E-4,2044398817100,4457,15
535,7.256112114966666E-4,2048223698214,4468,15
536,6.289717430328158E-4,2052048579328,4477,15
537,4.648531083555684E-4,2055873460442,4485,15
538,8.776074038115491E-4,2059698341556,4495,15
539,6.853106967691215E-4,2063523222670,4503,15
540,8.100934847289593E-4,2067348103784,4511,15
541,8.022733940387465E-4,2071172984898,4520,15
542,8.212637414451183E-4,2074997866012,4529,15
543,6.542789282238741E-4,2078822747126,4538,15
544,8.754721358992626E-4,2082647628240,4547,15
545,5.218319952458041E-4,2086472509354,4556,15
546,4.2097403132948334E-4,2090297390468,4564,15
547,7.564209697342796E-4,2094122271582,4572,15
548,4.365002800683539E-4,2097947152696,4581,15
549,8.125560879116643E-4,2101772033810,4589,15
550,7.342663349637785E-4,2105596914924,4597,15
551,4.924340841788097E-4,2109421796038,4605,15
552,6.405339346994476E-4,2113246677152,4613,15
553,3.7193565375546155E-4,2117071558266,4622,15
554,6.764384216879324E-4,2120896439380,4630,15
555,8.255268415446452E-4,2124721320494,4639,15
556,4.262190790867629E-4,2128546201608,4649,15
557,8.88376641279312E-4,2132371082722,4658,15
558,5.690859624270135E-4,2136195963836,4667,15
559,3.705712437291255E-4,2140020844950,4676,15
560,9.249331571204169E-4,2143845726064,4685,15
561,4.279897110780428E-4,2147670607178,4694,15
562,6.8507612074051E-4,2151495488292,4703,15
563,9.214766469500682E-4,2155320369406,4712,15
564,6.188111884855723E-4,2159145250520,4722,15
565,9.413505979271909E-4,2162970131634,4731,15
566,6.058935266483283E-4,2166795012748,4740,15
567,5.849716837291444E-4,2170619893862,4749,15
568,4.903244075390802E-4,2174444774976,4757,15
569,7.691944986514704E-4,2178269656090,4766,15
570,3.8619594859459034E-4,2182094537204,4776,15
571,7.03098620932431E-4,2185919418318,4785,15
572,7.724694673296157E-4,2189744299432,4794,15
573,5.258936709852859E-4,2193569180546,4803,15
574,4.618150766656876E-4,2197394061660,4811,15
575,6.848112957824369E-4,2201218942774,4820,15
576,4.996637545720613E-4,2205043823888,4828,15
577,4.77029521968883E-4,2208868705002,4837,15
578,5.511565230486025E-4,2212693586116,4845,15
579,6.470105767555264E-4,2216518467230,4853,15
580,7.809367221104773E-4,2220343348344,4862,15
581,6.046248724680067E-4,2224168229458,4870,15
582,5.479776151075816E-4,2227993110572,4878,15
583,5.6582103547589E-4,2231817991686,4887,15
584,6.082248773662884E-4,2235642872800,4895,15
585,5.305575069049658E-4,2239467753914,4904,15
586,7.842398335438976E-4,2243292635028,4912,15
587,5.04697231883217E-4,2247117516142,4921,15
588,0.0010749801844405207,2250942397256,4929,15
589,4.656678408315274E-4,2254767278370,4938,15
590,5.156719150013892E-4,2258592159484,4946,15
591,7.528400751184216E-4,2262417040598,4955,15
592,6.311425957986294E-4,2266241921712,4963,15
593,4.41054393432661E-4,2270066802826,4972,15
594,6.109707051251394E-4,2273891683940,4980,15
595,6.354682490287006E-4,2277716565054,4989,15
596,7.124399069847298E-4,2281541446168,4997,15
597,6.593186814530151E-4,2285366327282,5005,15
598,8.173230388371788E-4,2289191208396,5013,15
599,6.293068257931888E-4,2293016089510,5021,15
600,5.694237492000826E-4,2296840970624,5030,15
601,2.7628607721299624E-4,2300665851738,5038,15
602,5.75450161580133E-4,2304490732852,5047,15
603,5.884430756739956E-4,2308315613966,5055,15
604,7.590187288586326E-4,2312140495080,5064,15
605,7.352417159690903E-4,2315965376194,5072,15
606,4.585140504895395E-4,2319790257308,5080,15
607,5.176806235283756E-4,2323615138422,5088,15
608,6.567699587467528E-4,2327440019536,5096,15
609,5.217863820322358E-4,2331264900650,5104,15
610,8.929842239727522E-4,2335089781764,5112,15
611,6.761261104150339E-4,2338914662878,5120,15
612,6.729946955772497E-4,2342739543992,5129,15
613,4.829613884550254E-4,2346564425106,5138,15
614,4.8533455790710487E-4,2350389306220,5147,15
615,6.494291354584972E-4,2354214187334,5156,15
616,7.757980877003108E-4,2358039068448,5164,15
617,3.5566089390485725E-4,2361863949562,5172,15
618,7.221252627382356E-4,2365688830676,5180,15
619,6.588326580159656E-4,2369513711790,5189,15
620,5.569331297082651E-4,2373338592904,5198,15
621,7.565955333399788E-4,2377163474018,5206,15
622,3.2865836172804954E-4,2380988355132,5215,15
623,2.353398517444539E-4,2384813236246,5224,15
624,5.034987711995191E-4,2388638117360,5234,15
625,5.792538579622707E-4,2392462998474,5243,15
626,7.87084452863855E-4,2396287879588,5252,15
627,6.490217492364551E-4,2400112760702,5260,15
628,3.257709057454348E-4,2403937641816,5269,15
629,8.38667777859992E-4,2407762522930,5278,15
630,4.6251419989754385E-4,2411587404044,5286,15
631,6.417181869393921E-4,2415412285158,5295,15
632,7.573315357394607E-4,2419237166272,5303,15
633,4.44852111528602E-4,2423062047386,5312,15
634,6.32642404930197E-4,2426886928500,5320,15
635,5.624076433228912E-4,2430711809614,5329,15
636,3.5996937179025307E-4,2434536690728,5337,15
637,4.0834498216474384E-4,2438361571842,5345,15
638,7.792785487716436E-4,2442186452956,5354,15
639,6.046222395505452E-4,2446011334070,5362,15
640,5.717678224018505E-4,2449836215184,5371,15
641,2.5807491258436177E-4,2453661096298,5379,15
642,6.355574473009611E-4,2457485977412,5387,15
643,9.517721465474022E-4,2461310858526,5396,15
644,4.0146290643272396E-4,2465135739640,5404,15
645,4.293837560177716E-4,2468960620754,5412,15
646,5.376502445884401E-4,2472785501868,5420,15
647,2.4934212713780647E-4,2476610382982,5429,15
648,5.386873945021148E-4,2480435264096,5438,15
649,6.323476502442748E-4,2484260145210,5447,15
650,6.80662026313309E-4,2488085026324,5457,15
651,7.112269767706867E-4,2491909907438,5465,15
652,4.170994324103807E-4,2495734788552,5474,15
653,5.728871066673175E-4,2499559669666,5483,15
654,5.416844076384965E-4,2503384550780,5491,15
655,3.424031988309992E-4,2507209431894,5499,15
656,7.972458316393311E-4,2511034313008,5508,15
657,7.445068637625563E-4,2514859194122,5516,15
658,5.072959220149932E-4,2518684075236,5525,15
659,5.154725191314032E-4,2522508956350,5533,15
660,4.831969288077209E-4,2526333837464,5542,15
661,5.86853553698931E-4,2530158718578,5550,15
662,4.0609350242624314E-4,2533983599692,5559,15
663,5.232202873223203E-4,2537808480806,5568,15
664,6.826327110207037E-4,2541633361920,5577,15
665,7.905431667704929E-4,2545458243034,5585,15
666,3.2792300883500286E-4,2549283124148,5595,15
667,5.775671288240982E-4,2553108005262,5603,15
668,7.773570847497757E-4,2556932886376,5612,15
669,4.1617339503353896E-4,2560757767490,5621,15
670,5.607890134890833E-4,2564582648604,5629,15
671,2.2379805193218245E-4,2568407529718,5638,15
672,5.050328881762094E-4,2572232410832,5646,15
673,7.151888077941285E-4,2576057291946,5655,15
674,3.521460500009978E-4,2579882173060,5663,15
675,6.519438658675081E-4,2583707054174,5672,15
676,7.8898411788164E-4,2587531935288,5681,15
677,3.5363494649187963E-4,2591356816402,5689,15
678,4.598958251204922E-4,2595181697516,5698,15
679,3.8913168833781874E-4,2599006578630,5706,15
680,8.472753736239735E-4,2602831459744,5715,15
681,5.938731281410732E-4,2606656340858,5724,15
682,6.764886379371558E-4,2610481221972,5733,15
683,3.4483350825432254E-4,2614306103086,5742,15
684,4.485097456746589E-4,2618130984200,5751,15
685,5.276602044615478E-4,2621955865314,5761,15
686,8.602306032806285E-4,2625780746428,5770,15
687,3.062546345434135E-4,2629605627542,5779,15
688,5.713327998659429E-4,2633430508656,5787,15
689,6.372573817817492E-4,2637255389770,5795,15
690,4.4058213633539915E-4,2641080270884,5807,15
691,6.04591352026188E-4,2644905151998,5816,15
692,3.13499112537177E-4,2648730033112,5826,15
693,4.7805378373269716E-4,2652554914226,5835,15
694,4.524464595621365E-4,2656379795340,5844,15
695,4.572298885317976E-4,2660204676454,5852,15
696,4.731690388004032E-4,2664029557568,5861,15
697,7.226280023832815E-4,2667854438682,5870,15
698,4.0592874302929923E-4,2671679319796,5879,15
699,5.283973741155848E-4,2675504200910,5889,15
700,2.512840624187531E-4,2679329082024,5898,15
701,6.238507930086228E-4,2683153963138,5907,15
702,6.724550668044903E-4,2686978844252,5916,15
703,4.6171604791272797E-4,2690803725366,5924,15
704,4.1561996975660005E-4,2694628606480,5932,15
705,4.6524289215946993E-4,2698453487594,5941,15
706,7.735728146550246E-4,2702278368708,5949,15
707,5.623079471198604E-4,2706103249822,5959,15
708,4.820250775431122E-4,2709928130936,5968,15
709,3.6677494685871247E-4,2713753012050,5976,15
710,4.2415001318179906E-4,2717577893164,5985,15
711,4.510720421414849E-4,2721402774278,5993,15
712,3.127654852923639E-4,2725227655392,6001,15
713,5.500227522646993E-4,2729052536506,6010,15
714,7.029499550116248E-4,2732877417620,6019,15
715,2.996529597522599E-4,2736702298734,6028,15
716,5.517736733385282E-4,2740527179848,6036,15
717,4.760099589616799E-4,2744352060962,6045,15
718,4.5632939668525176E-4,2748176942076,6054,15
719,4.409481079198433E-4,2752001823190,6062,15
720,5.766620037607454E-4,2755826704304,6071,15
721,6.155182935694032E-4,2759651585418,6079,15
722,3.54662513516882E-4,2763476466532,6088,15
723,3.882191378800016E-4,2767301347646,6097,15
724,5.743309987192947E-4,2771126228760,6105,15
725,3.7337314687854614E-4,2774951109874,6114,15
726,7.392597773799871E-4,2778775990988,6123,15
727,6.985991935681037E-4,2782600872102,6131,15
728,5.294001148237018E-4,2786425753216,6140,15
729,5.655876661360034E-4,2790250634330,6149,15
730,4.2704720320224746E-4,2794075515444,6157,15
731,3.6803710075368083E-4,2797900396558,6166,15
732,4.3700823651916207E-4,2801725277672,6175,15
733,6.111589900381731E-4,2805550158786,6183,15
734,5.043536945034745E-4,2809375039900,6191,15
735,6.555255828772056E-4,2813199921014,6200,15
736,3.6996887239477467E-4,2817024802128,6208,15
737,2.4455365753469244E-4,2820849683242,6216,15
738,4.576693390853816E-4,2824674564356,6224,15
739,7.533808835424105E-4,2828499445470,6238,15
740,3.171718498569985E-4,2832324326584,6251,15
741,4.523366942597481E-4,2836149207698,6260,15
742,3.118247919798596E-4,2839974088812,6274,15
743,7.090289842854565E-4,2843798969926,6284,15
744,6.628202171654544E-4,2847623851040,6294,15
745,4.1740840524872306E-4,2851448732154,6303,15
746,6.628923580708658E-4,2855273613268,6311,15
747,3.989604234040957E-4,2859098494382,6321,15
748,4.6808741473454635E-4,2862923375496,6330,15
749,4.160372261611192E-4,2866748256610,6339,15
750,5.085927719025913E-4,2870573137724,6349,15
751,8.95510750312348E-4,2874398018838,6358,15
752,5.363992706580347E-4,2878222899952,6367,15
753,2.4540173991491657E-4,2882047781066,6376,15
754,3.7847889093338096E-4,2885872662180,6385,15
755,5.235179039160316E-4,2889697543294,6394,15
756,6.125762589767621E-4,2893522424408,6403,15
757,4.197889373256766E-4,2897347305522,6412,15
758,3.115024112739117E-4,2901172186636,6421,15
759,4.0707895186080145E-4,2904997067750,6432,15
760,7.060117482536811E-4,2908821948864,6441,15
761,4.01580526987015E-4,2912646829978,6450,15
762,4.7710833267699865E-4,2916471711092,6461,15
763,3.7677776392714194E-4,2920296592206,6469,15
764,5.267345726520454E-4,2924121473320,6478,15
765,4.297199181955239E-4,2927946354434,6487,15
766,5.54348616658959E-4,2931771235548,6496,15
767,5.907099766304365E-4,2935596116662,6505,15
768,3.938462447696887E-4,2939420997776,6514,15
769,3.4983891978453455E-4,2943245878890,6522,15
770,5.731781814984956E-4,2947070760004,6532,15
771,3.480664647693423E-4,2950895641118,6546,15
772,5.531035691475246E-4,2954720522232,6554,15
773,6.905536843694818E-4,2958545403346,6562,15
774,2.2602871276319612E-4,2962370284460,6570,15
775,4.6163548845055535E-4,2966195165574,6578,15
776,4.047263340079067E-4,2970020046688,6586,15
777,3.348711860054653E-4,2973844927802,6595,15
778,6.270769009240104E-4,2977669808916,6603,15
779,3.9232445282461954E-4,2981494690030,6612,15
780,5.596602668393723E-4,2985319571144,6621,15
781,4.892241026878828E-4,2989144452258,6630,15
782,3.440828461908794E-4,2992969333372,6639,15
783,3.77074844783293E-4,2996794214486,6647,15
784,5.414106913535651E-4,3000619095600,6657,15
785,4.1824879277878226E-4,3004443976714,6666,15
786,4.436540868485995E-4,3008268857828,6674,15
787,3.8597356154895394E-4,3012093738942,6682,15
788,4.4647682262946494E-4,3015918620056,6692,15
789,6.632739193913341E-4,3019743501170,6701,15
790,3.7304448871182736E-4,3023568382284,6710,15
791,5.281040922261535E-4,3027393263398,6721,15
792,4.96447628235765E-4,3031218144512,6730,15
793,3.7067580219994856E-4,3035043025626,6739,15
794,4.267737437858662E-4,3038867906740,6748,15
795,3.8764531207899784E-4,3042692787854,6757,15
796,4.612644832957767E-4,3046517668968,6766,15
797,6.297065661723427E-4,3050342550082,6775,15
798,5.688583883015147E-4,3054167431196,6784,15
799,4.5366881626755014E-4,3057992312310,6793,15
800,3.4315019526820885E-4,3061817193424,6801,15
801,3.571070534196707E-4,3065642074538,6810,15
802,5.597150893835998E-4,3069466955652,6819,15
803,4.5879450634252645E-4,3073291836766,6828,15
804,4.4271156398256674E-4,3077116717880,6837,15
805,4.700140358653146E-4,3080941598994,6846,15
806,3.0008805581508704E-4,3084766480108,6855,15
807,3.756965039607206E-4,3088591361222,6864,15
808,3.621919753289192E-4,3092416242336,6872,15
809,4.736864754854832E-4,3096241123450,6882,15
810,5.467745490570019E-4,3100066004564,6892,15
811,4.8688608474330565E-4,3103890885678,6903,15
812,4.2113868819833214E-4,3107715766792,6913,15
813,5.675661496268591E-4,3111540647906,6923,15
814,5.39923458926632E-4,3115365529020,6933,15
815,4.0795711365611514E-4,3119190410134,6942,15
816,5.031311564791511E-4,3123015291248,6953,15
817,2.477619589687351E-4,3126840172362,6962,15
818,3.3410401575077953E-4,3130665053476,6972,15
819,5.524137312894978E-4,3134489934590,6981,15
820,5.633788748490092E-4,3138314815704,6991,15
821,4.581041283584466E-4,3142139696818,7001,15
822,5.383078076492314E-4,3145964577932,7010,15
823,2.67494991900104E-4,3149789459046,7020,15
824,3.859652163974228E-4,3153614340160,7030,15
825,4.754154412842588E-4,3157439221274,7040,15
826,4.956745267151621E-4,3161264102388,7050,15
827,5.040185552765659E-4,3165088983502,7060,15
828,3.649947795226146E-4,3168913864616,7070,15
829,5.080092554587295E-4,3172738745730,7081,15
830,3.6587482595964473E-4,3176563626844,7090,15
831,4.0999624217613823E-4,3180388507958,7100,15
832,4.95515569690154E-4,3184213389072,7109,15
833,3.4694715995244724E-4,3188038270186,7120,15
834,4.717758968710134E-4,3191863151300,7129,15
835,4.336412512383481E-4,3195688032414,7138,15
836,5.521975666894291E-4,3199512913528,7147,15
837,3.6062020225721036E-4,3203337794642,7156,15
838,3.07287807386109E-4,3207162675756,7166,15
839,3.0877050481771035E-4,3210987556870,7175,15
840,3.526632105372359E-4,3214812437984,7185,15
841,4.5888374874867785E-4,3218637319098,7195,15
842,4.444173106287677E-4,3222462200212,7205,15
843,6.131704305195118E-4,3226287081326,7214,15
844,2.989206494914685E-4,3230111962440,7224,15
845,4.3795698147306144E-4,3233936843554,7233,15
846,3.218017316745377E-4,3237761724668,7241,15
847,3.2009162113600645E-4,3241586605782,7250,15
848,5.500917251658585E-4,3245411486896,7259,15
849,4.313115225718523E-4,3249236368010,7268,15
850,3.7672865640157367E-4,3253061249124,7277,15
851,6.760333530071067E-4,3256886130238,7285,15
852,2.8054508170336797E-4,3260711011352,7293,15
853,4.2891492841138295E-4,3264535892466,7301,15
854,3.547684683188126E-4,3268360773580,7309,15
855,3.368527868345993E-4,3272185654694,7317,15
856,6.017492949421197E-4,3276010535808,7325,15
857,4.621742734859059E-4,3279835416922,7333,15
858,3.886270365275898E-4,3283660298036,7341,15
859,3.6784320202989804E-4,3287485179150,7349,15
860,2.724925421254282E-4,3291310060264,7358,15
861,3.709006776979863E-4,3295134941378,7367,15
862,5.446264659855409E-4,3298959822492,7377,15
863,2.705487520837479E-4,3302784703606,7386,15
864,5.113027359115174E-4,3306609584720,7395,15
865,4.276800599741151E-4,3310434465834,7403,15
866,3.1305311048580506E-4,3314259346948,7411,15
867,5.467876673740331E-4,3318084228062,7419,15
868,4.7574445156610217E-4,3321909109176,7427,15
869,4.945683863123708E-4,3325733990290,7435,15
870,3.816452115761606E-4,3329558871404,7443,15
871,2.890718648176398E-4,3333383752518,7451,15
872,5.071241513798879E-4,3337208633632,7459,15
873,5.693895320498394E-4,3341033514746,7468,15
874,4.07534745103623E-4,3344858395860,7476,15
875,4.942109084135437E-4,3348683276974,7485,15
876,2.6945565028783697E-4,3352508158088,7493,15
877,2.8445074702591937E-4,3356333039202,7501,15
878,3.39142870525957E-4,3360157920316,7509,15
879,6.361763305194456E-4,3363982801430,7517,15
880,3.3386845179197213E-4,3367807682544,7525,15
881,2.7155389065787005E-4,3371632563658,7533,15
882,2.4395729722887687E-4,3375457444772,7541,15
883,4.6816623018115436E-4,3379282325886,7549,15
884,4.1978318881772715E-4,3383107207000,7557,15
885,3.051242349344373E-4,3386932088114,7565,15
886,5.032067712590275E-4,3390756969228,7573,15
887,2.813696720400228E-4,3394581850342,7581,15
888,4.153368891024254E-4,3398406731456,7589,15
889,5.412659321301885E-4,3402231612570,7596,15
890,4.0818904722654916E-4,3406056493684,7603,15
891,4.330567738941097E-4,3409881374798,7611,15
892,3.8107696656394937E-4,3413706255912,7619,15
893,4.3324375796625523E-4,3417531137026,7626,15
894,2.9584815918546676E-4,3421356018140,7633,15
895,4.292735979075029E-4,3425180899254,7641,15
896,4.7681263941513544E-4,3429005780368,7648,15
897,5.291588403332653E-4,3432830661482,7655,15
898,5.041392141696467E-4,3436655542596,7662,15
899,3.281699520707623E-4,3440480423710,7670,15
900,2.3768266161863373E-4,3444305304824,7678,15
901,5.281691881465915E-4,3448130185938,7685,15
902,3.6181617486796526E-4,3451955067052,7693,15
903,4.24586800174768E-4,3455779948166,7701,15
904,4.5089130149135096E-4,3459604829280,7709,15
905,2.6211617607893703E-4,3463429710394,7718,15
906,4.2380526115007116E-4,3467254591508,7726,15
907,4.2502059743769244E-4,3471079472622,7734,15
908,3.1224713578249704E-4,3474904353736,7741,15
909,2.1450533222020798E-4,3478729234850,7749,15
910,3.5148594922414255E-4,3482554115964,7757,15
911,4.2118827310573797E-4,3486378997078,7765,15
912,5.203897684680327E-4,3490203878192,7772,15
913,4.52281847626861E-4,3494028759306,7780,15
914,3.953715868036718E-4,3497853640420,7788,15
915,3.476754507674156E-4,3501678521534,7796,15
916,3.435296324962555E-4,3505503402648,7804,15
917,2.624418490182865E-4,3509328283762,7812,15
918,3.7335736315600494E-4,3513153164876,7820,15
919,4.8290136803664206E-4,3516978045990,7828,15
920,4.001621293414188E-4,3520802927104,7835,15
921,5.613133749618005E-4,3524627808218,7843,15
922,4.3453817161628487E-4,3528452689332,7850,15
923,5.482672324792914E-4,3532277570446,7857,15
924,2.8200902234789714E-4,3536102451560,7865,15
925,3.4974677049154406E-4,3539927332674,7872,15
926,5.608904439980733E-4,3543752213788,7879,15
927,3.819847819407772E-4,3547577094902,7887,15
928,2.816426685566133E-4,3551401976016,7894,15
929,4.383018690847272E-4,3555226857130,7902,15
930,2.3351524061208928E-4,3559051738244,7909,15
931,3.898665787802905E-4,3562876619358,7916,15
932,4.542107828133699E-4,3566701500472,7924,15
933,3.923031947705439E-4,3570526381586,7932,15
934,3.750339818582644E-4,3574351262700,7940,15
935,3.2345428322844074E-4,3578176143814,7948,15
936,3.73361926886151E-4,3582001024928,7956,15
937,5.050560549006873E-4,3585825906042,7964,15
938,2.864007778483911E-4,3589650787156,7972,15
939,3.492996383447794E-4,3593475668270,7980,15
940,3.630531522521847E-4,3597300549384,7988,15
941,2.0986913724953897E-4,3601125430498,7996,15
942,6.012018706667745E-4,3604950311612,8004,15
943,3.1341694826640936E-4,3608775192726,8012,15
944,5.013873110294691E-4,3612600073840,8020,15
945,7.292109899910398E-4,3616424954954,8028,15
946,3.27305305249694E-4,3620249836068,8036,15
947,2.662292790996852E-4,3624074717182,8044,15
948,4.5076549351186353E-4,3627899598296,8052,15
949,4.24895545892745E-4,3631724479410,8060,15
950,4.2355694659856565E-4,3635549360524,8069,15
951,2.3596410131726338E-4,3639374241638,8077,15
952,3.6190655706897797E-4,3643199122752,8085,15
953,4.762120934059652E-4,3647024003866,8093,15
954,2.388068431276748E-4,3650848884980,8101,15
955,2.782428308923461E-4,3654673766094,8108,15
956,3.874784023927036E-4,3658498647208,8116,15
957,2.200447424711791E-4,3662323528322,8124,15
958,4.7994327814035876E-4,3666148409436,8131,15
959,4.836571159227334E-4,3669973290550,8138,15
960,3.07941070014663E-4,3673798171664,8146,15
961,3.224396298525063E-4,3677623052778,8154,15
962,3.9917792005195527E-4,3681447933892,8162,15
963,3.87257907013856E-4,3685272815006,8170,15
964,3.6147990787979017E-4,3689097696120,8178,15
965,3.40095492956632E-4,3692922577234,8185,15
966,6.607411290358233E-4,3696747458348,8193,15
967,4.558627110704474E-4,3700572339462,8201,15
968,2.776968330197948E-4,3704397220576,8210,15
969,2.467219220378703E-4,3708222101690,8218,15
970,2.6624789780813334E-4,3712046982804,8226,15
971,3.167575107565349E-4,3715871863918,8234,15
972,5.501172395272085E-4,3719696745032,8242,15
973,3.616144889183018E-4,3723521626146,8249,15
974,4.4009637154012333E-4,3727346507260,8257,15
975,2.5359115106178E-4,3731171388374,8265,15
976,3.51958974234347E-4,3734996269488,8273,15
977,5.046928462541115E-4,3738821150602,8280,15
978,2.491848303455773E-4,3742646031716,8288,15
979,1.645571611851201E-4,3746470912830,8296,15
980,3.4735386183186873E-4,3750295793944,8303,15
981,5.089120156944041E-4,3754120675058,8310,15
982,2.5988817579057253E-4,3757945556172,8318,15
983,3.934833348335681E-4,3761770437286,8325,15
984,3.4797662030135667E-4,3765595318400,8334,15
985,3.2091132956884753E-4,3769420199514,8344,15
986,3.7431573003131135E-4,3773245080628,8353,15
987,3.4963446027317714E-4,3777069961742,8362,15
988,4.0621165758587374E-4,3780894842856,8370,15
989,3.526427116511569E-4,3784719723970,8378,15
990,2.84855610997288E-4,3788544605084,8386,15
991,2.86183191125481E-4,3792369486198,8393,15
992,4.112252939571575E-4,3796194367312,8402,15
993,3.5804312139920514E-4,3800019248426,8410,15
994,5.629229601206236E-4,3803844129540,8418,15
995,2.2766380312880434E-4,3807669010654,8427,15
996,3.8161494032338525E-4,3811493891768,8436,15
997,4.5778111398679845E-4,3815318772882,8446,15
998,5.968493556810706E-4,3819143653996,8456,15
999,4.726321988598195E-4,3822968535110,8465,15
1000,1.533727157465899E-4,3826793416224,8485,15


==> data/normal_url_combined_L50_T1k.csv <==
3231961
3.57762829108436E-5
iteration,g,flops,ms,nnz
1,14.735229307257953,46465213217647,2598,1
2,6.995318144953114,77442029013434,4311,2
3,40.22741043046071,108418844809221,6021,2
4,18.125591639614452,139395660605008,7678,2
5,38.364162834805995,170372476400795,9333,2
6,17.96056530985873,201349292196582,11016,2
7,37.15011121920006,232326107992369,12732,2
8,17.57316041917272,263302923788156,14462,2
9,36.1918917584623,294279739583943,16187,2
10,17.063217661084714,325256555379730,17875,2
11,35.28338932339406,356233371175517,19540,2
12,16.417487188866353,387210186971304,21196,2
13,34.34067745812884,418187002767091,22874,2
14,15.64616291316845,449163818562878,24543,2
15,33.34791592726119,480140634358665,26202,2
16,14.78142643444797,511117450154452,27886,2
17,32.322595989797726,542094265950239,29564,3
18,13.684564338245556,573071081746026,31233,3
19,31.29364544790476,604047897541813,32899,3
20,12.758400485333684,635024713337600,34547,3
21,30.271121856681518,666001529133387,36186,3
22,11.840284564549153,696978344929174,37859,3
23,29.27834114896191,727955160724961,39516,3
24,10.94675524359598,758931976520748,41166,3
25,28.32688216553851,789908792316535,42859,3
26,10.088293408709108,820885608112322,44520,3
27,27.435623955899388,851862423908109,46195,4
28,7.794855181416096,882839239703896,47895,4
29,26.865124282200235,913816055499683,49568,4
30,7.139588661273106,944792871295470,51215,4
31,26.08568879658823,975769687091257,52856,4
32,6.527361123129954,1006746502887044,54510,4
33,25.353212576442555,1037723318682831,56142,5
34,5.914307213293573,1068700134478618,57928,5
35,24.6692802552751,1099676950274405,59960,5
36,5.632309055930608,1130653766070192,61971,6
37,10.666566536536468,1161630581865979,63729,6
38,6.848518156968199,1192607397661766,65405,7
39,4.879363653394481,1223584213457553,67053,8
40,9.928322402122152,1254561029253340,68922,9
41,4.989573187637138,1285537845049127,70788,10
42,10.90790261709387,1316514660844914,72474,10
43,4.877669620197077,1347491476640701,74529,10
44,11.377823817682874,1378468292436488,76556,10
45,4.718636817479373,1409445108232275,78158,10
46,11.7856178772313,1440421924028062,80276,10
47,4.505212154668328,1471398739823849,82196,10
48,12.13704406325186,1502375555619636,84211,10
49,4.309049507872271,1533352371415423,86275,10
50,12.431071778335891,1564329187211210,88164,10
51,4.086328074481586,1595306003006997,89976,10
52,12.78053823186244,1626282818802784,91598,10
53,3.135495829791671,1657259634598571,93200,10
54,1.1057490815017412,1688236450394358,94907,11
55,1.376444406667695,1719213266190145,96652,11
56,4.303892192046312,1750190081985932,98263,12
57,1.8528441806529818,1781166897781719,99785,12
58,4.587124482190667,1812143713577506,101470,12
59,1.97480922036546,1843120529373293,103216,12
60,4.841788359268024,1874097345169080,104875,12
61,2.067549528380576,1905074160964867,106476,12
62,5.098912939765099,1936050976760654,108060,12
63,2.1533170176462746,1967027792556441,110107,13
64,1.5042217655779906,1998004608352228,112151,13
65,0.8908694903787369,2028981424148015,113905,14
66,0.579401549244896,2059958239943802,115575,15
67,2.8547462349867274,2090935055739589,117306,15
68,1.2877756102577307,2121911871535376,119061,15
69,1.8293986746934034,2152888687331163,120859,16
70,2.217880159117238,2183865503126950,122671,16
71,1.9109082597013776,2214842318922737,124394,17
72,2.225381349907492,2245819134718524,126028,17
73,2.030970999307608,2276795950514311,127634,17
74,2.402347714331412,2307772766310098,129195,17
75,1.8705848640914997,2338749582105885,130726,17
76,2.7095937631552545,2369726397901672,132371,17
77,1.876438625921071,2400703213697459,134066,17
78,2.88441620714368,2431680029493246,135999,17
79,1.8694386555604081,2462656845289033,138001,17
80,3.0660663717873238,2493633661084820,139691,17
81,1.8538482384975372,2524610476880607,141492,17
82,3.2532513356593307,2555587292676394,143262,17
83,1.8297744882458886,2586564108472181,144936,17
84,3.445198050733306,2617540924267968,146594,17
85,1.7871103061275704,2648517740063755,148307,17
86,3.6411744939376027,2679494555859542,150057,17
87,1.7458145279157309,2710471371655329,151635,17
88,3.8400498733571578,2741448187451116,153301,17
89,1.6968971996287743,2772425003246903,154976,17
90,4.0392728414554755,2803401819042690,156573,18
91,1.4637628296520118,2834378634838477,158237,19
92,4.265167454243074,2865355450634264,160010,19
93,1.501819263520214,2896332266430051,162016,19
94,0.5616758138165767,2927309082225838,163894,19
95,0.6046889905913508,2958285898021625,165789,19
96,2.4581799774063957,2989262713817412,167688,19
97,0.6993790907415812,3020239529613199,169769,19
98,2.5530269779916948,3051216345408986,171637,19
99,0.7291787432254524,3082193161204773,173222,19
100,2.654962597624213,3113169977000560,174891,19
101,0.6985704880203726,3144146792796347,176556,19
102,0.966807455972151,3175123608592134,178188,20
103,1.3945677887830967,3206100424387921,179738,20
104,1.7796374308470113,3237077240183708,181316,20
105,1.388169180556395,3268054055979495,182889,20
106,1.8831427565164627,3299030871775282,184461,20
107,1.3804556226240678,3330007687571069,186057,20
108,1.9892014172773433,3360984503366856,187603,20
109,1.367501732810553,3391961319162643,189239,20
110,2.0993080948298686,3422938134958430,191008,20
111,1.3493471830367707,3453914950754217,192816,20
112,2.232827623239997,3484891766550004,194838,20
113,0.8231806250835061,3515868582345791,196650,20
114,0.492978619729514,3546845398141578,198243,20
115,0.5092726652797315,3577822213937365,200072,21
116,1.0842296657560835,3608799029733152,201842,22
117,1.0948550023072352,3639775845528939,203503,23
118,1.1914435046261287,3670752661324726,205123,23
119,1.1438031927116081,3701729477120513,206728,23
120,1.206608689838758,3732706292916300,208304,23
121,1.1894688537642917,3763683108712087,209884,23
122,1.2181847135030959,3794659924507874,211483,23
123,1.2394547567102927,3825636740303661,213076,23
124,1.2260841459291698,3856613556099448,214776,23
125,1.2936542103462836,3887590371895235,216411,23
126,1.230241731299037,3918567187691022,218100,23
127,1.3519347779674882,3949544003486809,219747,23
128,1.2306139289155245,3980520819282596,221403,23
129,1.4141412024934394,4011497635078383,223006,23
130,1.2271782238758624,4042474450874170,224667,23
131,1.4803988370755612,4073451266669957,226351,23
132,1.2148069298509143,4104428082465744,228068,23
133,1.5527150794345317,4135404898261531,229943,23
134,1.2034686682758728,4166381714057318,231537,23
135,1.6447076701479946,4197358529853105,233158,23
136,0.8090121176583503,4228335345648892,234793,23
137,1.168993244152899,4259312161444679,236422,23
138,1.0885570968728981,4290288977240466,238121,23
139,1.235974703926507,4321265793036253,239742,23
140,1.1337807896767158,4352242608832040,241385,23
141,1.195261887942587,4383219424627827,243016,23
142,1.2153927083069367,4414196240423614,244662,23
143,0.5325150924520293,4445173056219401,246321,23
144,0.4094602921141496,4476149872015188,247857,24
145,0.4139515296708463,4507126687810975,249565,25
146,0.9582547340916029,4538103503606762,251337,26
147,0.5878016229742375,4569080319402549,252960,26
148,0.6449131019331755,4600057135198336,254609,27
149,1.0673378323627318,4631033950994123,256313,27
150,0.8479877201792416,4662010766789910,258018,27
151,1.0666826170138548,4692987582585697,259773,27
152,0.8866495887771146,4723964398381484,261388,27
153,1.0661446638356031,4754941214177271,263069,27
154,0.9441375344334613,4785918029973058,264809,27
155,0.35647058366669165,4816894845768845,266466,27
156,0.32843303825465203,4847871661564632,268237,27
157,0.2589727308753788,4878848477360419,270028,28
158,0.3067192696789696,4909825293156206,271642,29
159,0.9716367976580897,4940802108951993,273246,29
160,0.4755200191066311,4971778924747780,275030,29
161,1.0188427019375654,5002755740543567,276721,29
162,0.4826644641429119,5033732556339354,278345,29
163,1.0640574966953706,5064709372135141,279940,29
164,0.5047935931757491,5095686187930928,281592,29
165,1.0239228457151428,5126663003726715,283458,30
166,0.5326215035280871,5157639819522502,285141,30
167,1.0464031073850433,5188616635318289,286784,30
168,0.5611611600604388,5219593451114076,288507,30
169,1.048622239205547,5250570266909863,290215,30
170,0.5834099591058939,5281547082705650,291793,30
171,1.049071169483722,5312523898501437,293357,30
172,0.6200172285041551,5343500714297224,294935,30
173,0.2577069743717184,5374477530093011,296502,30
174,0.8664023976993643,5405454345888798,298124,30
175,0.5466449835550078,5436431161684585,299647,30
176,0.8828932004475425,5467407977480372,301353,30
177,0.5520123848524952,5498384793276159,303112,30
178,0.9012747501250925,5529361609071946,304720,30
179,0.555812103988325,5560338424867733,306365,30
180,0.921548076461565,5591315240663520,310338,30
181,0.5580149753784979,5622292056459307,312337,30
182,0.9437748484289322,5653268872255094,314095,30
183,0.5558741802856509,5684245688050881,315768,30
184,0.9682828123753032,5715222503846668,317460,30
185,0.5582658745967535,5746199319642455,319185,30
186,0.5132980430590041,5777176135438242,320817,30
187,0.284552340406961,5808152951234029,322447,30
188,0.28155583284592567,5839129767029816,324148,30
189,0.9346841532206857,5870106582825603,325853,30
190,0.48416190391360764,5901083398621390,327475,31
191,0.6890906352335738,5932060214417177,329179,32
192,0.430474193439134,5963037030212964,330985,32
193,0.6525522511942634,5994013846008751,333635,33
194,0.6226788010471753,6024990661804538,335467,33
195,0.5268799931331145,6055967477600325,337174,33
196,0.46125978870634754,6086944293396112,339033,33
197,0.24242929525183046,6117921109191899,341144,34
198,0.2644898775836338,6148897924987686,343000,34
199,0.46463040055482047,6179874740783473,344649,34
200,0.5808961078433434,6210851556579260,346278,34
201,0.6005088470032394,6241828372375047,347931,34
202,0.5701624238124593,6272805188170834,349692,34
203,0.6137252787151849,6303782003966621,351421,35
204,0.5552851473591315,6334758819762408,353255,35
205,0.6718526036102022,6365735635558195,355046,35
206,0.5530596292357773,6396712451353982,356733,35
207,0.6910914693604808,6427689267149769,358463,35
208,0.5466248978209357,6458666082945556,360096,35
209,0.7122922238728782,6489642898741343,361661,35
210,0.5426298162941094,6520619714537130,363411,35
211,0.7341180381636874,6551596530332917,365155,35
212,0.5343674724868821,6582573346128704,366767,35
213,0.7585595029686983,6613550161924491,368488,35
214,0.5266763560773348,6644526977720278,370086,35
215,0.7829821581472894,6675503793516065,371686,35
216,0.5178406513174523,6706480609311852,373589,35
217,0.8307980653611736,6737457425107639,375321,35
218,0.4450897550536759,6768434240903426,376973,35
219,0.31353455624124477,6799411056699213,378880,35
220,0.26802131039063914,6830387872495000,380663,36
221,0.26266034733748506,6861364688290787,382387,36
222,0.19907317372664504,6892341504086574,384060,36
223,0.17987341043353217,6923318319882361,385673,37
224,0.17550865535058677,6954295135678148,387453,38
225,0.18784625558631232,6985271951473935,389251,38
226,0.7160253505169231,7016248767269722,391096,38
227,0.2920018221750054,7047225583065509,392931,38
228,0.1701595489992154,7078202398861296,394727,38
229,0.20046600454531976,7109179214657083,396336,38
230,0.504732046643762,7140156030452870,397932,38
231,0.41475316165150344,7171132846248657,399581,38
232,0.5132116822456013,7202109662044444,401228,38
233,0.432644283915814,7233086477840231,402769,38
234,0.5235263816033923,7264063293636018,404384,38
235,0.4307974624973679,7295040109431805,406032,38
236,0.5339425486426663,7326016925227592,407717,38
237,0.4313074687949572,7356993741023379,409556,38
238,0.5451129230891932,7387970556819166,411193,38
239,0.4299300523058321,7418947372614953,412912,38
240,0.5572208778378396,7449924188410740,414585,38
241,0.42774266869767064,7480901004206527,416264,38
242,0.5705533094156504,7511877820002314,417897,38
243,0.41547163140401494,7542854635798101,419566,38
244,0.5922046745955462,7573831451593888,421251,38
245,0.4126235008671993,7604808267389675,423064,38
246,0.6072504726190514,7635785083185462,424987,38
247,0.4078239721348789,7666761898981249,426690,38
248,0.6234123356664953,7697738714777036,428280,38
249,0.4002104648321459,7728715530572823,429926,38
250,0.6406568290833434,7759692346368610,431498,38
251,0.39487765959581306,7790669162164397,433139,38
252,0.6585384616642811,7821645977960184,434800,38
253,0.38751017546257793,7852622793755971,436480,38
254,0.7020716712350679,7883599609551758,438096,38
255,0.3706330873000753,7914576425347545,439773,38
256,0.41082309853944043,7945553241143332,441422,38
257,0.35297641806365665,7976530056939119,443042,38
258,0.24785830468405448,8007506872734906,445405,38
259,0.17839316449796855,8038483688530693,447202,39
260,0.18801373634508053,8069460504326480,449035,39
261,0.2532386967825373,8100437320122267,450843,39
262,0.5836247926403625,8131414135918054,452678,39
263,0.25093046453473333,8162390951713841,454505,39
264,0.5615172771365035,8193367767509628,456297,39
265,0.2763763183858756,8224344583305415,457873,39
266,0.563607017208671,8255321399101202,459433,39
267,0.3074621249129115,8286298214896989,461030,39
268,0.564527054128498,8317275030692776,462763,39
269,0.29901052838499703,8348251846488563,464648,39
270,0.5895820892501965,8379228662284350,466705,39
271,0.2930257398910785,8410205478080137,468699,39
272,0.604246583716461,8441182293875924,470592,39
273,0.28636638235732415,8472159109671711,472550,39
274,0.6196666464238608,8503135925467498,474301,39
275,0.2960292124204007,8534112741263285,475916,39
276,0.5133092593103612,8565089557059072,477591,39
277,0.38774846206632085,8596066372854859,479214,39
278,0.3779928084556861,8627043188650646,480776,39
279,0.3253784057713774,8658020004446433,482439,39
280,0.19878281021847863,8688996820242220,484076,39
281,0.1575231336195246,8719973636038007,485751,39
282,0.18546324188221713,8750950451833794,487374,39
283,0.505107620968704,8781927267629581,489171,39
284,0.31516633225039015,8812904083425368,490944,39
285,0.3170314716944399,8843880899221155,492682,40
286,0.3073641120160252,8874857715016942,494255,40
287,0.3265707619750213,8905834530812729,495986,40
288,0.25674768634600553,8936811346608516,497720,40
289,0.15339570690360024,8967788162404303,499379,40
290,0.15731911521815986,8998764978200090,501036,40
291,0.14670389675083062,9029741793995877,502665,41
292,0.1607931194814521,9060718609791664,504280,41
293,0.46602133520947464,9091695425587451,505859,41
294,0.24662968006861793,9122672241383238,507651,41
295,0.4831096064205353,9153649057179025,509435,41
296,0.2559380208685157,9184625872974812,511333,41
297,0.48020813220522857,9215602688770599,512885,41
298,0.271571306716915,9246579504566386,514637,41
299,0.15857809314516014,9277556320362173,516328,41
300,0.13574280347133094,9308533136157960,518099,41
301,0.15093896908703125,9339509951953747,519702,41
302,0.1646493833201545,9370486767749534,521539,42
303,0.2546350928155049,9401463583545321,523494,43
304,0.30889946268456103,9432440399341108,525389,43
305,0.370805158177698,9463417215136895,527391,43
306,0.3118567575337627,9494394030932682,529168,43
307,0.38306993219624436,9525370846728469,531014,43
308,0.30830227127870835,9556347662524256,532700,43
309,0.3914025762404557,9587324478320043,534363,43
310,0.30427734096000764,9618301294115830,536180,43
311,0.40026694620448755,9649278109911617,537797,43
312,0.29977823724078284,9680254925707404,539390,43
313,0.409743079102207,9711231741503191,541612,43
314,0.2943142960242317,9742208557298978,543509,43
315,0.38913691226795233,9773185373094765,545372,44
316,0.3057587600592062,9804162188890552,546950,44
317,0.41972909518252466,9835139004686339,548713,44
318,0.21755953822048674,9866115820482126,550259,44
319,0.14607016702693035,9897092636277913,551934,44
320,0.1322609911580867,9928069452073700,553589,44
321,0.42215015631486663,9959046267869487,555266,44
322,0.23650191392833506,9990023083665274,556974,44
323,0.40455901646657005,10020999899461061,558533,44
324,0.24527051324636936,10051976715256848,560304,44
325,0.4139790713911302,10082953531052635,561945,44
326,0.24957682451937435,10113930346848422,563524,44
327,0.4129912980848595,10144907162644209,565430,44
328,0.22956479981431652,10175883978439996,567155,44
329,0.14016781255031968,10206860794235783,568788,44
330,0.18718522988940794,10237837610031570,570570,44
331,0.2087221540093732,10268814425827357,572219,44
332,0.33542027597702523,10299791241623144,573989,44
333,0.12656049447643974,10330768057418931,575800,45
334,0.14039046466430838,10361744873214718,577674,45
335,0.25522925351992015,10392721689010505,579604,45
336,0.3415428442960316,10423698504806292,581340,45
337,0.25103863550871325,10454675320602079,583045,45
338,0.35058891596559505,10485652136397866,584855,45
339,0.25104109134702474,10516628952193653,586686,45
340,0.3612901812960566,10547605767989440,588365,45
341,0.24680804149557006,10578582583785227,590087,45
342,0.20540520121027975,10609559399581014,591704,45
343,0.14163228405197703,10640536215376801,593383,45
344,0.1309234063277512,10671513031172588,595186,45
345,0.13060233137538146,10702489846968375,596794,46
346,0.41255666248990497,10733466662764162,598464,46
347,0.1788675610265986,10764443478559949,600436,47
348,0.3300022804768932,10795420294355736,602112,47
349,0.16894917953650165,10826397110151523,603731,47
350,0.3281337757214001,10857373925947310,605758,47
351,0.16182636123112995,10888350741743097,607420,47
352,0.3328169320635148,10919327557538884,608964,47
353,0.16565927061332336,10950304373334671,610547,47
354,0.1374664247311809,10981281189130458,612073,48
355,0.12899180489350495,11012258004926245,613725,48
356,0.3583390727339984,11043234820722032,615277,48
357,0.18190771145990953,11074211636517819,616845,48
358,0.37787890951906855,11105188452313606,618425,48
359,0.19407935026664275,11136165268109393,619963,48
360,0.3642044309399354,11167142083905180,621516,48
361,0.19352580381746584,11198118899700967,623067,48
362,0.3575896316170963,11229095715496754,624598,48
363,0.2150270767914829,11260072531292541,626139,48
364,0.35480678939935234,11291049347088328,627656,48
365,0.22056154077484627,11322026162884115,629189,48
366,0.35223988932353817,11353002978679902,630739,48
367,0.22787727844249525,11383979794475689,632273,48
368,0.1347260463009517,11414956610271476,633841,48
369,0.15109051434785625,11445933426067263,635399,48
370,0.23511287001929898,11476910241863050,637025,48
371,0.2552277780091133,11507887057658837,638610,48
372,0.14276911380543017,11538863873454624,640214,48
373,0.13676028545345642,11569840689250411,641810,48
374,0.13623461891632263,11600817505046198,643400,48
375,0.11987706452761579,11631794320841985,645079,48
376,0.10785212429735912,11662771136637772,647348,49
377,0.1077359257211653,11693747952433559,648923,49
378,0.10347262271338253,11724724768229346,650556,49
379,0.10046598334128946,11755701584025133,652176,49
380,0.11505637047257751,11786678399820920,653727,50
381,0.3246303594183729,11817655215616707,655304,50
382,0.16701549443272581,11848632031412494,656883,50
383,0.33806524471563143,11879608847208281,658579,50
384,0.09226780076437387,11910585663004068,660134,51
385,0.0895911229898769,11941562478799855,661673,51
386,0.14211499675332392,11972539294595642,663370,51
387,0.2303491550088004,12003516110391429,664959,51
388,0.21187858333214513,12034492926187216,666640,51
389,0.1309250064945076,12065469741983003,668607,51
390,0.28860646011340285,12096446557778790,670473,51
391,0.19694148530618186,12127423373574577,672255,51
392,0.2823665607203571,12158400189370364,674085,51
393,0.18688256117949478,12189377005166151,675830,51
394,0.29296464654942606,12220353820961938,677517,51
395,0.1863999689732886,12251330636757725,680044,52
396,0.2858246395975337,12282307452553512,681873,52
397,0.19794051272894506,12313284268349299,683960,52
398,0.28469389055614097,12344261084145086,685718,52
399,0.20535599176963173,12375237899940873,687451,52
400,0.28382374227832907,12406214715736660,689233,52
401,0.12653531442621868,12437191531532447,691558,52
402,0.12014591336245144,12468168347328234,693328,52
403,0.16916481317666093,12499145163124021,694986,52
404,0.2825873410041763,12530121978919808,696627,52
405,0.20877663860829468,12561098794715595,698351,52
406,0.21142869482727147,12592075610511382,700363,52
407,0.11813785805267926,12623052426307169,702296,52
408,0.10623423565953297,12654029242102956,704074,52
409,0.10614777100060563,12685006057898743,706098,52
410,0.10234438530270347,12715982873694530,708010,52
411,0.09669613007460794,12746959689490317,709814,52
412,0.09215319065413106,12777936505286104,711727,52
413,0.08382480868938195,12808913321081891,713510,52
414,0.0834936506339989,12839890136877678,715134,52
415,0.08215248921522582,12870866952673465,716883,53
416,0.0706457336999769,12901843768469252,718822,53
417,0.07371324883051905,12932820584265039,720877,53
418,0.07922142705903139,12963797400060826,722495,53
419,0.07958130396628178,12994774215856613,724067,53
420,0.07150917438690647,13025751031652400,725650,53
421,0.06976500015973357,13056727847448187,727584,53
422,0.06800695657698182,13087704663243974,729288,54
423,0.06619488048496067,13118681479039761,730975,55
424,0.06285414769668511,13149658294835548,732633,55
425,0.0628174063041651,13180635110631335,734372,55
426,0.061210027727552886,13211611926427122,736181,55
427,0.05900231118113099,13242588742222909,737955,55
428,0.058183489811529036,13273565558018696,739887,56
429,0.057728639748579905,13304542373814483,741799,56
430,0.11001022635471919,13335519189610270,743617,56
431,0.2036750547490528,13366496005406057,745387,56
432,0.1870415630890653,13397472821201844,747245,56
433,0.21892398387537443,13428449636997631,749033,56
434,0.18524278569901623,13459426452793418,750973,56
435,0.20393697164682953,13490403268589205,752916,56
436,0.1918060335360704,13521380084384992,754526,56
437,0.1998210810593694,13552356900180779,756194,56
438,0.2003678999617608,13583333715976566,757970,56
439,0.20710120429245701,13614310531772353,759768,56
440,0.196824553046471,13645287347568140,761470,56
441,0.2039638098475045,13676264163363927,763327,56
442,0.19783948548898217,13707240979159714,765123,56
443,0.21088105514978406,13738217794955501,766895,56
444,0.1931821603015088,13769194610751288,768735,56
445,0.21621759078182384,13800171426547075,770437,56
446,0.18933617818185908,13831148242342862,772114,56
447,0.22117280764747696,13862125058138649,773805,56
448,0.18845615572337288,13893101873934436,775422,56
449,0.12417848885762287,13924078689730223,777047,56
450,0.09749197573832054,13955055505526010,778675,56
451,0.2138555188804964,13986032321321797,780268,56
452,0.156419677005691,14017009137117584,781898,56
453,0.13106869040207686,14047985952913371,783495,56
454,0.21874487006538257,14078962768709158,785050,56
455,0.17345654902379937,14109939584504945,786593,56
456,0.18455407450814262,14140916400300732,788150,56
457,0.13728762998332056,14171893216096519,789776,56
458,0.0785799889066772,14202870031892306,791404,56
459,0.06861305408479397,14233846847688093,793095,56
460,0.07980901050994971,14264823663483880,794750,57
461,0.09217701884096112,14295800479279667,796443,57
462,0.17568008097223947,14326777295075454,798101,57
463,0.2072484158128436,14357754110871241,799822,57
464,0.15555016070984776,14388730926667028,801561,57
465,0.12563507152198297,14419707742462815,803255,57
466,0.06721415925525522,14450684558258602,805138,58
467,0.06850376953632245,14481661374054389,806856,58
468,0.08546702131803542,14512638189850176,808411,58
469,0.09368938514322182,14543615005645963,810000,58
470,0.22859624629982853,14574591821441750,811572,58
471,0.14255462064448002,14605568637237537,813141,58
472,0.22163973571415513,14636545453033324,814828,58
473,0.06776998195111081,14667522268829111,816500,58
474,0.06687891146500254,14698499084624898,818749,58
475,0.07762501050373564,14729475900420685,820773,58
476,0.15289546809704463,14760452716216472,822755,58
477,0.14734119588985078,14791429532012259,824451,58
478,0.20463848053779102,14822406347808046,826102,58
479,0.1456108739815466,14853383163603833,827722,58
480,0.19225553528499112,14884359979399620,829328,58
481,0.1607130148028673,14915336795195407,830992,58
482,0.19895823306930488,14946313610991194,832597,58
483,0.14728995847785664,14977290426786981,834212,58
484,0.20141664600163747,15008267242582768,835828,58
485,0.15170167881815552,15039244058378555,837455,58
486,0.200797534960672,15070220874174342,839161,58
487,0.1526595810326561,15101197689970129,840792,58
488,0.20727984525667767,15132174505765916,842434,58
489,0.1482020450731643,15163151321561703,844038,58
490,0.21163958012128184,15194128137357490,845631,58
491,0.14490805890427677,15225104953153277,847405,58
492,0.21613996695377438,15256081768949064,849041,58
493,0.14174455953751192,15287058584744851,850637,58
494,0.14434035919828336,15318035400540638,852227,58
495,0.07284068309892185,15349012216336425,853811,58
496,0.07114108831327254,15379989032132212,855386,58
497,0.2863104035067463,15410965847927999,856993,58
498,0.09917716543488272,15441942663723786,858596,58
499,0.07254358647193553,15472919479519573,860203,58
500,0.07081325414439604,15503896295315360,861837,59
501,0.07013878378556569,15534873111111147,863475,59
502,0.06587117938579241,15565849926906934,865094,59
503,0.21298539950458045,15596826742702721,866729,59
504,0.11715190013764895,15627803558498508,868409,59
505,0.1376767217912247,15658780374294295,870045,59
506,0.16841877236590733,15689757190090082,871641,59
507,0.07504673762422101,15720734005885869,873282,59
508,0.06727420016944992,15751710821681656,874891,59
509,0.06410036482301071,15782687637477443,876477,59
510,0.06580183602076724,15813664453273230,878031,59
511,0.06984491439580545,15844641269069017,879618,59
512,0.06108350816254355,15875618084864804,881218,59
513,0.06069210607355422,15906594900660591,882783,59
514,0.056791331126653355,15937571716456378,884394,59
515,0.056375072868756246,15968548532252165,886097,59
516,0.057253457160457724,15999525348047952,887663,59
517,0.061388384955277264,16030502163843739,889260,60
518,0.060718938554263635,16061478979639526,890830,60
519,0.06009639863079564,16092455795435313,892410,60
520,0.05653102330079009,16123432611231100,893977,60
521,0.05439804404347776,16154409427026887,895553,60
522,0.05690427791805316,16185386242822674,897096,60
523,0.2205808342728422,16216363058618461,898679,60
524,0.05417683111737542,16247339874414248,900267,60
525,0.052851629640864796,16278316690210035,901821,60
526,0.05112996719389561,16309293506005822,903357,60
527,0.04789159994196322,16340270321801609,904935,60
528,0.046975712196611785,16371247137597396,906506,60
529,0.05018882808482465,16402223953393183,908060,60
530,0.08302980135337111,16433200769188970,909638,60
531,0.15723396324455133,16464177584984757,911203,60
532,0.13572332569513018,16495154400780544,912831,60
533,0.16680531214652833,16526131216576331,914403,60
534,0.12326519012861387,16557108032372118,915991,60
535,0.15037408208018654,16588084848167905,917716,60
536,0.12324859249776308,16619061663963692,919338,60
537,0.10195749742369017,16650038479759479,920927,60
538,0.17447462081813736,16681015295555266,922498,60
539,0.08511557248514456,16711992111351053,924065,60
540,0.1729122238444484,16742968927146840,925629,60
541,0.06796270613172095,16773945742942627,927323,60
542,0.07863575613878743,16804922558738414,928968,60
543,0.12258337965081302,16835899374534201,930614,60
544,0.14661261684175897,16866876190329988,932309,60
545,0.06506921451755784,16897853006125775,934001,61
546,0.12405155598972806,16928829821921562,935647,61
547,0.17374809173643513,16959806637717349,937312,61
548,0.12672015671084566,16990783453513136,938961,61
549,0.15645938029321932,17021760269308923,940585,61
550,0.07570649986543163,17052737085104710,942156,61
551,0.14974546586259593,17083713900900497,943784,61
552,0.12232944704507943,17114690716696284,945379,61
553,0.1734295117317675,17145667532492071,947175,61
554,0.11328894770275923,17176644348287858,948924,61
555,0.16319917841486162,17207621164083645,950541,61
556,0.12245594515048241,17238597979879432,952188,61
557,0.1665466639463813,17269574795675219,953849,61
558,0.12638526405315026,17300551611471006,955451,61
559,0.17145534989641173,17331528427266793,957056,61
560,0.11918539896844266,17362505243062580,958722,61
561,0.17738053207991747,17393482058858367,960349,61
562,0.11619123182839089,17424458874654154,961920,61
563,0.1340598297086405,17455435690449941,963502,61
564,0.06683224192500688,17486412506245728,965053,61
565,0.06767104466885163,17517389322041515,966596,61
566,0.06906242174966219,17548366137837302,968170,61
567,0.0673085469714538,17579342953633089,969716,61
568,0.05990544498629674,17610319769428876,971326,61
569,0.059162181369864876,17641296585224663,972965,61
570,0.0560724352954698,17672273401020450,974708,61
571,0.05323468333342384,17703250216816237,976572,61
572,0.05161196622731295,17734227032612024,978382,61
573,0.04666872352514372,17765203848407811,980273,61
574,0.045755575687850956,17796180664203598,982289,61
575,0.05096941142703108,17827157479999385,983924,61
576,0.14965294640688961,17858134295795172,985589,61
577,0.114517695706203,17889111111590959,987444,61
578,0.08584916075319332,17920087927386746,989166,61
579,0.15802642137559783,17951064743182533,990826,61
580,0.07622918737538224,17982041558978320,992654,61
581,0.05773969213899339,18013018374774107,994557,61
582,0.051109486341022005,18043995190569894,996455,61
583,0.04870926431830544,18074972006365681,998613,61
584,0.04867675245630068,18105948822161468,1000423,61
585,0.05262120733599267,18136925637957255,1002141,61
586,0.06967439318374821,18167902453753042,1003831,61
587,0.20503072726529087,18198879269548829,1005465,61
588,0.06073394386268208,18229856085344616,1007000,61
589,0.11489612735112219,18260832901140403,1008598,61
590,0.12758351853160688,18291809716936190,1010205,61
591,0.08029922489126376,18322786532731977,1011804,61
592,0.0499881370946857,18353763348527764,1013440,61
593,0.04898116670064198,18384740164323551,1015111,61
594,0.04632860046929326,18415716980119338,1016640,61
595,0.045482433245107645,18446693795915125,1018219,61
596,0.044577099992208734,18477670611710912,1019891,61
597,0.04197531344357873,18508647427506699,1021493,61
598,0.045550243248266065,18539624243302486,1023255,61
599,0.04709430725294344,18570601059098273,1024979,61
600,0.04546360519978444,18601577874894060,1026878,61
601,0.04462866220365054,18632554690689847,1028619,61
602,0.042915435838149954,18663531506485634,1030572,61
603,0.04100050576640157,18694508322281421,1032467,61
604,0.040325745135936085,18725485138077208,1034104,61
605,0.039795830530805786,18756461953872995,1035850,61
606,0.03855444858389507,18787438769668782,1037468,61
607,0.035497520588027125,18818415585464569,1039148,62
608,0.03469658955751433,18849392401260356,1041332,62
609,0.03431591331071749,18880369217056143,1042906,62
610,0.03800791417627369,18911346032851930,1044461,62
611,0.06383469363948104,18942322848647717,1046074,62
612,0.14129883631240028,18973299664443504,1047655,62
613,0.10329918063846424,19004276480239291,1049289,62
614,0.08339250706574877,19035253296035078,1051208,62
615,0.1473816738939478,19066230111830865,1052784,62
616,0.12226221066455496,19097206927626652,1054460,62
617,0.112578924169401,19128183743422439,1056057,62
618,0.0669446045500815,19159160559218226,1057663,62
619,0.15214424540126104,19190137375014013,1059222,62
620,0.05033273906243697,19221114190809800,1060709,62
621,0.06720493660068759,19252091006605587,1062217,62
622,0.09202625905779428,19283067822401374,1063729,62
623,0.12722295477145898,19314044638197161,1065373,62
624,0.043974446807792666,19345021453992948,1067045,62
625,0.15842689236855487,19375998269788735,1068649,63
626,0.04209950958841867,19406975085584522,1070221,63
627,0.053227074759280284,19437951901380309,1071752,63
628,0.048026665860870246,19468928717176096,1073246,63
629,0.03965140497927336,19499905532971883,1074909,64
630,0.03868081224472959,19530882348767670,1076530,64
631,0.04320975684516256,19561859164563457,1078159,64
632,0.04013729395697341,19592835980359244,1079899,64
633,0.03918821998557231,19623812796155031,1081556,64
634,0.03765752402257598,19654789611950818,1083266,64
635,0.03607106282336205,19685766427746605,1084864,64
636,0.03539923768421539,19716743243542392,1086532,64
637,0.03973139484907764,19747720059338179,1088287,64
638,0.14721267837990495,19778696875133966,1089765,64
639,0.07655166197244347,19809673690929753,1091245,64
640,0.09304839299383384,19840650506725540,1092739,64
641,0.11335856478709216,19871627322521327,1094353,64
642,0.04326386836973814,19902604138317114,1095972,64
643,0.03856941004539817,19933580954112901,1097637,64
644,0.04045599704147758,19964557769908688,1099251,64
645,0.03679933943126757,19995534585704475,1100926,64
646,0.035587614688893494,20026511401500262,1102640,65
647,0.034052830500994044,20057488217296049,1104244,65
648,0.032630606255945084,20088465033091836,1105856,65
649,0.031935724136608584,20119441848887623,1107516,65
650,0.03104564510923802,20150418664683410,1109403,65
651,0.030166725366625975,20181395480479197,1111043,65
652,0.02995038012174179,20212372296274984,1112706,65
653,0.05056312959569525,20243349112070771,1114301,65
654,0.09418566647297252,20274325927866558,1115850,65
655,0.12459760484352359,20305302743662345,1117533,65
656,0.10662231842354396,20336279559458132,1119334,65
657,0.10422188235840525,20367256375253919,1120875,65
658,0.05749473138459354,20398233191049706,1122390,65
659,0.14340943826350358,20429210006845493,1124080,65
660,0.04771647412864026,20460186822641280,1125898,65
661,0.13236915831056914,20491163638437067,1127505,65
662,0.03571387528127778,20522140454232854,1129118,65
663,0.03699404557606882,20553117270028641,1130764,65
664,0.04273363685467159,20584094085824428,1132302,65
665,0.03698877556929997,20615070901620215,1133959,65
666,0.035994201003219393,20646047717416002,1135687,65
667,0.03338525277947995,20677024533211789,1137380,65
668,0.032343683675373,20708001349007576,1139037,65
669,0.031064867807071277,20738978164803363,1140657,65
670,0.03071964182200901,20769954980599150,1142181,66
671,0.030767702937868808,20800931796394937,1143791,67
672,0.028954748529647276,20831908612190724,1145336,67
673,0.027846969646289344,20862885427986511,1146981,67
674,0.030646576808457945,20893862243782298,1149377,67
675,0.05094574222159897,20924839059578085,1151162,67
676,0.12053955393120411,20955815875373872,1152755,67
677,0.08513538184784107,20986792691169659,1154314,67
678,0.07104357300221836,21017769506965446,1155889,67
679,0.12368519642118644,21048746322761233,1157646,67
680,0.0902732442044605,21079723138557020,1159184,67
681,0.12169868386991577,21110699954352807,1160721,67
682,0.09114730311264907,21141676770148594,1162291,67
683,0.06689268363521778,21172653585944381,1163932,67
684,0.0882806934930195,21203630401740168,1165509,67
685,0.10108882259571836,21234607217535955,1167066,67
686,0.04707611739688635,21265584033331742,1168629,67
687,0.03289754390822566,21296560849127529,1170207,67
688,0.031052137426436376,21327537664923316,1171775,67
689,0.031999730161115236,21358514480719103,1173330,67
690,0.038625754640568964,21389491296514890,1174912,67
691,0.04181044879507137,21420468112310677,1176487,67
692,0.05939402498578327,21451444928106464,1178066,67
693,0.13231586575084547,21482421743902251,1179640,67
694,0.07969200443221018,21513398559698038,1181249,67
695,0.12606087801761565,21544375375493825,1182834,67
696,0.07383956622994789,21575352191289612,1184414,67
697,0.11084653356955709,21606329007085399,1185959,67
698,0.05072392204958166,21637305822881186,1187511,67
699,0.043533856886454544,21668282638676973,1189094,67
700,0.09965549394992215,21699259454472760,1190650,67
701,0.1024276172042505,21730236270268547,1192195,67
702,0.09920599844999643,21761213086064334,1193778,67
703,0.10585308279101414,21792189901860121,1195324,67
704,0.10151332646782972,21823166717655908,1196922,67
705,0.10061825131160122,21854143533451695,1198542,67
706,0.10184886112927471,21885120349247482,1200099,67
707,0.09575809225486975,21916097165043269,1201636,67
708,0.10548087483749605,21947073980839056,1203185,67
709,0.0784166428693872,21978050796634843,1204772,67
710,0.09371597401913086,22009027612430630,1206345,67
711,0.0970476791373968,22040004428226417,1207903,67
712,0.05969533358717359,22070981244022204,1209507,67
713,0.039951647425575956,22101958059817991,1211062,67
714,0.04025869816126589,22132934875613778,1212790,67
715,0.03379245388150555,22163911691409565,1215003,67
716,0.03217424638999987,22194888507205352,1216718,67
717,0.03275443773693519,22225865323001139,1218315,67
718,0.03019378162106562,22256842138796926,1219907,67
719,0.032716391018094294,22287818954592713,1221534,67
720,0.04858540239530257,22318795770388500,1223085,67
721,0.1089015052419789,22349772586184287,1224691,67
722,0.08064898623000774,22380749401980074,1226295,67
723,0.062140300454301994,22411726217775861,1227884,67
724,0.10883735093527393,22442703033571648,1229435,67
725,0.03228327751657908,22473679849367435,1231095,67
726,0.03026393165358335,22504656665163222,1232664,67
727,0.029260014879324916,22535633480959009,1234255,67
728,0.028289987635892112,22566610296754796,1235868,67
729,0.03735417120566682,22597587112550583,1237436,67
730,0.032299382538858876,22628563928346370,1238983,67
731,0.029502703376850327,22659540744142157,1240535,67
732,0.02887820817161026,22690517559937944,1242110,67
733,0.029962275462264872,22721494375733731,1243678,67
734,0.05125042751540197,22752471191529518,1245279,67
735,0.07233990502198585,22783448007325305,1246853,67
736,0.1028913835920607,22814424823121092,1248423,67
737,0.08837204220170386,22845401638916879,1249991,67
738,0.09000997222014481,22876378454712666,1251566,67
739,0.04574002141427355,22907355270508453,1253144,67
740,0.11896277958669048,22938332086304240,1254736,67
741,0.03387594109749742,22969308902100027,1256319,67
742,0.04080492312048208,23000285717895814,1257894,67
743,0.10510778495934442,23031262533691601,1259493,67
744,0.07094819471032893,23062239349487388,1261023,67
745,0.06275155374692652,23093216165283175,1262744,67
746,0.09938938246407804,23124192981078962,1264337,67
747,0.03151112301179166,23155169796874749,1265895,67
748,0.03038444224023008,23186146612670536,1267469,68
749,0.03069738612051047,23217123428466323,1269049,68
750,0.0818930484469595,23248100244262110,1270623,68
751,0.10567888446330934,23279077060057897,1272238,68
752,0.08185768706842837,23310053875853684,1273828,68
753,0.09816121853173618,23341030691649471,1275404,68
754,0.085964407977686,23372007507445258,1276973,68
755,0.1025846790471976,23402984323241045,1278574,68
756,0.07940181755428237,23433961139036832,1280174,68
757,0.1004254906704745,23464937954832619,1281692,68
758,0.07297045702150953,23495914770628406,1283274,68
759,0.06879822656141867,23526891586424193,1284823,68
760,0.03301710557925397,23557868402219980,1286381,68
761,0.033023555250270675,23588845218015767,1287953,68
762,0.03368866910189653,23619822033811554,1289512,68
763,0.03329630007211929,23650798849607341,1291032,68
764,0.11969034071024155,23681775665403128,1292561,68
765,0.06563824935636396,23712752481198915,1294161,68
766,0.11733950372489041,23743729296994702,1295728,68
767,0.03823119822687692,23774706112790489,1297316,68
768,0.04005642498161861,23805682928586276,1298882,68
769,0.09689181365036054,23836659744382063,1300469,68
770,0.07393958899701752,23867636560177850,1302044,68
771,0.10276654051870462,23898613375973637,1303648,68
772,0.058723987488919445,23929590191769424,1305225,68
773,0.06774273278672995,23960567007565211,1306766,68
774,0.08829854369030073,23991543823360998,1308337,68
775,0.05933922113307643,24022520639156785,1309874,68
776,0.09282542244639892,24053497454952572,1311431,68
777,0.04823363573646091,24084474270748359,1312971,68
778,0.040480331677071234,24115451086544146,1314544,68
779,0.03711806756978464,24146427902339933,1316105,68
780,0.08747190486615886,24177404718135720,1317631,68
781,0.07398776284923594,24208381533931507,1319177,68
782,0.04454573862187304,24239358349727294,1320733,68
783,0.10165313826348762,24270335165523081,1322312,68
784,0.03627831960604514,24301311981318868,1323848,68
785,0.03431329019321265,24332288797114655,1325399,68
786,0.03845020717838897,24363265612910442,1326935,68
787,0.03680115505402414,24394242428706229,1328490,68
788,0.03405425722525561,24425219244502016,1330014,68
789,0.032444535392241534,24456196060297803,1331561,68
790,0.0318339565942035,24487172876093590,1333129,68
791,0.031239319474740394,24518149691889377,1334633,68
792,0.03063395199594468,24549126507685164,1336298,68
793,0.0311645667465904,24580103323480951,1337846,68
794,0.030714276922255382,24611080139276738,1339401,68
795,0.03009297209925659,24642056955072525,1340976,68
796,0.02938164531849016,24673033770868312,1342521,68
797,0.0291926301372599,24704010586664099,1344071,69
798,0.02792259214499509,24734987402459886,1345617,69
799,0.03100875140973231,24765964218255673,1347184,69
800,0.042908546009271194,24796941034051460,1348808,69
801,0.08369975002696903,24827917849847247,1350358,69
802,0.07142141408565064,24858894665643034,1351910,69
803,0.09665776267169958,24889871481438821,1353441,69
804,0.07278797774092381,24920848297234608,1355066,69
805,0.0940505524761048,24951825113030395,1356681,69
806,0.07209434836299808,24982801928826182,1358224,69
807,0.03986961428143072,25013778744621969,1359772,69
808,0.11135678235544312,25044755560417756,1361388,69
809,0.06569535138377032,25075732376213543,1363039,69
810,0.06952280532007588,25106709192009330,1364612,69
811,0.045944538172810745,25137686007805117,1366196,69
812,0.03252570199031789,25168662823600904,1367754,69
813,0.04736249284709736,25199639639396691,1369326,69
814,0.03223436616767985,25230616455192478,1370900,69
815,0.031022319006218026,25261593270988265,1372482,69
816,0.030602903531780776,25292570086784052,1374068,69
817,0.02964364384185205,25323546902579839,1375643,70
818,0.027847729680117873,25354523718375626,1377223,70
819,0.02692720706329067,25385500534171413,1378772,70
820,0.027133736937430545,25416477349967200,1380307,70
821,0.04211287993276211,25447454165762987,1381899,70
822,0.07033770800823955,25478430981558774,1383456,70
823,0.08893688391504528,25509407797354561,1385017,70
824,0.07409371971860736,25540384613150348,1386563,70
825,0.07261723110118151,25571361428946135,1388166,70
826,0.03894398274441173,25602338244741922,1389684,70
827,0.09835895965639703,25633315060537709,1391239,70
828,0.03135038878902399,25664291876333496,1393018,70
829,0.03237275740216458,25695268692129283,1394576,70
830,0.03190649095865887,25726245507925070,1396143,70
831,0.03047455174013933,25757222323720857,1397690,70
832,0.03024493580910626,25788199139516644,1399241,70
833,0.030554653016554686,25819175955312431,1400798,70
834,0.02894295219203972,25850152771108218,1402342,70
835,0.028378257698046465,25881129586904005,1403915,70
836,0.026933997256546844,25912106402699792,1405502,70
837,0.0269440005371094,25943083218495579,1407059,70
838,0.026066955138501928,25974060034291366,1408659,70
839,0.025755244573908237,26005036850087153,1410188,70
840,0.024955696013822717,26036013665882940,1411741,70
841,0.026765148499570977,26066990481678727,1413280,70
842,0.09251558207028476,26097967297474514,1414835,70
843,0.0535226395368951,26128944113270301,1416390,70
844,0.05309763913918326,26159920929066088,1417938,70
845,0.08026765705496541,26190897744861875,1419510,70
846,0.0487646792624649,26221874560657662,1421092,70
847,0.028422715370790542,26252851376453449,1422641,70
848,0.026960773904037567,26283828192249236,1424268,70
849,0.025370175095910896,26314805008045023,1425817,70
850,0.025106005009946596,26345781823840810,1427395,70
851,0.02515857392825855,26376758639636597,1428949,70
852,0.024219810942146352,26407735455432384,1430525,71
853,0.02601793860799986,26438712271228171,1432078,71
854,0.03887135842043885,26469689087023958,1433641,71
855,0.06304349900971526,26500665902819745,1435241,71
856,0.07907187659392692,26531642718615532,1436806,71
857,0.07281907844860154,26562619534411319,1438347,71
858,0.08282165192602889,26593596350207106,1439907,71
859,0.07284321006371691,26624573166002893,1441449,71
860,0.07716218923706603,26655549981798680,1443036,71
861,0.07513467574038636,26686526797594467,1444618,71
862,0.07561330826994436,26717503613390254,1446184,71
863,0.07995007707319884,26748480429186041,1447764,71
864,0.07149698569903783,26779457244981828,1449302,71
865,0.06238386893397017,26810434060777615,1450893,71
866,0.06878875295261347,26841410876573402,1452457,71
867,0.05547826615987598,26872387692369189,1454011,71
868,0.08500323863298039,26903364508164976,1455582,71
869,0.06808581207790253,26934341323960763,1457148,71
870,0.07099121255897343,26965318139756550,1458726,71
871,0.06443171736845663,26996294955552337,1460378,71
872,0.040565663638633134,27027271771348124,1461978,71
873,0.03982784408346493,27058248587143911,1463661,71
874,0.029960280706849324,27089225402939698,1465254,71
875,0.029117468259536237,27120202218735485,1466922,71
876,0.10230736008029588,27151179034531272,1468505,71
877,0.046335785051792595,27182155850327059,1470088,71
878,0.029558929380513306,27213132666122846,1471859,71
879,0.02817264974628525,27244109481918633,1473436,71
880,0.027825107565088436,27275086297714420,1475020,71
881,0.026917675890068073,27306063113510207,1476633,71
882,0.026228947456542785,27337039929305994,1478209,71
883,0.025700930105813962,27368016745101781,1479782,72
884,0.02524969522783165,27398993560897568,1481354,72
885,0.0245877382755829,27429970376693355,1482929,72
886,0.028820133506280498,27460947192489142,1484510,72
887,0.03507871685773781,27491924008284929,1486089,72
888,0.08149480044722669,27522900824080716,1487662,72
889,0.0603682097594392,27553877639876503,1489214,72
890,0.045871380572820405,27584854455672290,1490759,72
891,0.08422039966100289,27615831271468077,1492329,72
892,0.027663932316972617,27646808087263864,1493888,72
893,0.02463659709823245,27677784903059651,1495472,72
894,0.024759303404765752,27708761718855438,1496993,72
895,0.024722716866218245,27739738534651225,1498576,73
896,0.02512935812904268,27770715350447012,1500118,73
897,0.03199488949336152,27801692166242799,1501661,73
898,0.05873437061878394,27832668982038586,1503227,73
899,0.07177492330382094,27863645797834373,1504770,73
900,0.06858645835721691,27894622613630160,1506345,73
901,0.034198887021620786,27925599429425947,1507912,73
902,0.07515570764415522,27956576245221734,1509480,73
903,0.05737276428952996,27987553061017521,1511057,73
904,0.04122907729427459,28018529876813308,1512628,73
905,0.08434447072462779,28049506692609095,1514179,73
906,0.04514363171485086,28080483508404882,1515734,73
907,0.07800887638259345,28111460324200669,1517274,73
908,0.03509207542333647,28142437139996456,1518843,73
909,0.031148102217867187,28173413955792243,1520394,73
910,0.02966406404284308,28204390771588030,1521938,73
911,0.02923391582604774,28235367587383817,1523524,73
912,0.028167806953326057,28266344403179604,1525128,73
913,0.027899295998312923,28297321218975391,1526716,73
914,0.02606721248951017,28328298034771178,1528288,73
915,0.025745170392673388,28359274850566965,1529867,73
916,0.0254131041134533,28390251666362752,1531445,73
917,0.024446191296505767,28421228482158539,1532985,73
918,0.028497846191728977,28452205297954326,1534551,73
919,0.02629682327452044,28483182113750113,1536124,73
920,0.025684824345297237,28514158929545900,1537687,73
921,0.02510524720521559,28545135745341687,1539271,73
922,0.024541871317757792,28576112561137474,1540855,73
923,0.0239022227767707,28607089376933261,1542439,73
924,0.02284297409185758,28638066192729048,1544016,73
925,0.024315704977667493,28669043008524835,1545641,73
926,0.03581475792127433,28700019824320622,1547224,73
927,0.05088069204325721,28730996640116409,1548829,73
928,0.07577768910540006,28761973455912196,1550399,73
929,0.056124392165297535,28792950271707983,1552075,73
930,0.0779951778431005,28823927087503770,1553688,73
931,0.059763202810201206,28854903903299557,1555316,73
932,0.07563289566646426,28885880719095344,1556903,73
933,0.06201907783863243,28916857534891131,1558514,73
934,0.0732102392071395,28947834350686918,1560092,73
935,0.05909510938050122,28978811166482705,1561719,73
936,0.07033410185312655,29009787982278492,1563481,73
937,0.04335149734168445,29040764798074279,1565174,73
938,0.028534406268943664,29071741613870066,1566850,74
939,0.026321451011248574,29102718429665853,1568511,74
940,0.025113414215124214,29133695245461640,1570202,74
941,0.032568385672445535,29164672061257427,1571986,74
942,0.09458131505138392,29195648877053214,1573593,74
943,0.045392449224716455,29226625692849001,1575261,74
944,0.07518989380409798,29257602508644788,1577026,74
945,0.0432465634613792,29288579324440575,1578637,74
946,0.025576880140480596,29319556140236362,1580314,74
947,0.02512861110952315,29350532956032149,1582063,74
948,0.024687973628325657,29381509771827936,1583745,75
949,0.02386995744829317,29412486587623723,1585409,75
950,0.02189093875649885,29443463403419510,1587178,75
951,0.021721134503543026,29474440219215297,1588917,75
952,0.022580009153891724,29505417035011084,1590545,75
953,0.03397135132098102,29536393850806871,1592189,75
954,0.05015259891615321,29567370666602658,1593819,75
955,0.07780199322686086,29598347482398445,1595541,75
956,0.025067366976835974,29629324298194232,1597127,75
957,0.026150625893729077,29660301113990019,1598744,75
958,0.08915727317000255,29691277929785806,1600346,75
959,0.047466880419404306,29722254745581593,1601926,75
960,0.08005431927165724,29753231561377380,1603520,75
961,0.02507653487605742,29784208377173167,1605166,75
962,0.026771277892851726,29815185192968954,1606768,75
963,0.026299830481646583,29846162008764741,1608527,75
964,0.025485052461230312,29877138824560528,1610210,75
965,0.024732218211048127,29908115640356315,1611770,75
966,0.023832461823120876,29939092456152102,1613386,75
967,0.02342946679815237,29970069271947889,1615017,75
968,0.022995318359985112,30001046087743676,1616554,75
969,0.022759239143394693,30032022903539463,1618144,75
970,0.021792618798778633,30062999719335250,1619714,75
971,0.020848059496644623,30093976535131037,1621284,75
972,0.02149425639267535,30124953350926824,1622907,75
973,0.020968806965984636,30155930166722611,1624568,75
974,0.025048672194570278,30186906982518398,1626178,75
975,0.04107396228836548,30217883798314185,1627723,75
976,0.05592162036867725,30248860614109972,1629329,75
977,0.06375008461404844,30279837429905759,1630944,75
978,0.034963060944726586,30310814245701546,1632581,75
979,0.02493903760113333,30341791061497333,1634185,75
980,0.02345510323961015,30372767877293120,1635752,75
981,0.02249969485789673,30403744693088907,1637359,75
982,0.021583188066666325,30434721508884694,1638905,75
983,0.022054453892819778,30465698324680481,1640541,76
984,0.04798407723586476,30496675140476268,1642193,76
985,0.049619388064102925,30527651956272055,1643807,76
986,0.06927193028846158,30558628772067842,1645554,76
987,0.023801569544453702,30589605587863629,1647183,76
988,0.02353557844566009,30620582403659416,1648826,76
989,0.022144019268594602,30651559219455203,1650487,76
990,0.021558708683153585,30682536035250990,1652123,76
991,0.021246173405475362,30713512851046777,1653783,76
992,0.020984677743380187,30744489666842564,1655402,76
993,0.020223650553656238,30775466482638351,1657025,76
994,0.019859446896320555,30806443298434138,1658637,76
995,0.021450924308748502,30837420114229925,1660243,76
996,0.09233893982422268,30868396930025712,1661871,76
997,0.019540642398010857,30899373745821499,1663479,76
998,0.01957543610277627,30930350561617286,1665098,76
999,0.03853071704061371,30961327377413073,1666721,76
1000,0.0430471706853914,30992304193208860,1668303,76


==> data/normal_webspam_L50_T1k.csv <==
16609143
2.2443704582297784E-4
iteration,g,flops,ms,nnz
1,1.96231292064426,34879284045717,10163,1
2,1.9071819064822653,58132167991434,17747,2
3,7.735750562127451,81385051937151,25313,2
4,6.191206676897774,104637935882868,32882,2
5,6.913436652172886,127890819828585,40451,2
6,5.896901838462224,151143703774302,48015,2
7,6.5053365424072345,174396587720019,55684,2
8,5.456743825707485,197649471665736,63300,2
9,6.131554121415244,220902355611453,70922,2
10,5.034859765855487,244155239557170,78554,2
11,5.777599441346515,267408123502887,86190,2
12,4.65506555302002,290661007448604,93895,2
13,5.439520947155232,313913891394321,101608,2
14,4.315800075341155,337166775340038,109305,2
15,5.117524014590938,360419659285755,116994,2
16,4.012228359507778,383672543231472,124686,2
17,4.813692419592634,406925427177189,132393,2
18,3.7398915773440873,430178311122906,140103,2
19,4.529966701804512,453431195068623,147809,2
20,3.4950001861118394,476684079014340,155525,2
21,4.267333152416625,499936962960057,163232,2
22,3.2742954661764996,523189846905774,170939,2
23,4.025777907750979,546442730851491,178645,2
24,3.0749331172136243,569695614797208,186349,2
25,3.8045313149493794,592948498742925,194068,2
26,2.8944147879900295,616201382688642,201739,2
27,3.602352551403985,639454266634359,209374,2
28,2.7305448628446642,662707150580076,217003,2
29,3.417761864747694,685960034525793,224781,2
30,2.5813973606417484,709212918471510,232526,2
31,3.249202893599675,732465802417227,240162,2
32,2.4452866048252857,755718686362944,247761,2
33,3.095145055044088,778971570308661,255356,2
34,2.3207398082568393,802224454254378,262961,2
35,2.954142122920312,825477338200095,270553,2
36,2.206471418107871,848730222145812,278145,2
37,2.824861456359334,871983106091529,285727,2
38,2.1013594961147075,895235990037246,293345,2
39,2.7060947471260106,918488873982963,300926,2
40,2.0044243739227863,941741757928680,308505,2
41,2.5967577779888544,964994641874397,316095,2
42,1.9148096720067767,988247525820114,323679,2
43,2.4958840892251737,1011500409765831,331259,2
44,1.831765630855062,1034753293711548,338841,2
45,2.402615629560613,1058006177657265,346422,2
46,1.7546346078295976,1081259061602982,354004,2
47,2.3161922545498532,1104511945548699,361586,2
48,1.7582545384416484,1127764829494416,369168,2
49,1.9525287087921954,1151017713440133,376773,2
50,1.7906336570828552,1174270597385850,384361,2
51,1.8660389017941348,1197523481331567,391959,2
52,1.7461710812510138,1220776365277284,399548,2
53,1.7857486239027391,1244029249223001,407133,2
54,1.7040011704813296,1267282133168718,414715,2
55,1.7110808726657472,1290535017114435,422300,2
56,1.663943621937717,1313787901060152,429882,2
57,1.641515338044611,1337040785005869,437464,2
58,1.6258421538195087,1360293668951586,445122,2
59,1.5765846071508058,1383546552897303,452718,2
60,1.5895590762034049,1406799436843020,460320,2
61,1.515869731646952,1430052320788737,467938,2
62,1.6079224634322473,1453305204734454,475547,2
63,1.2014909752766854,1476558088680171,483140,2
64,1.7028974303559217,1499810972625888,490735,2
65,1.184031535658866,1523063856571605,498329,2
66,1.6378137519520894,1546316740517322,505922,2
67,1.1673928555369468,1569569624463039,513515,2
68,1.576498917816118,1592822508408756,521109,2
69,1.1869398151118449,1616075392354473,528714,2
70,0.8871520744515062,1639328276300190,536304,2
71,1.7141470105047314,1662581160245907,543898,2
72,0.879203148536412,1685834044191624,551490,2
73,1.6532976077423192,1709086928137341,559087,2
74,0.8783045863999752,1732339812083058,566691,2
75,0.7599090835747531,1755592696028775,574284,3
76,0.6609244818543328,1778845579974492,581878,3
77,0.5715502001357002,1802098463920209,589477,3
78,0.49137205355034025,1825351347865926,597068,3
79,0.41984046298111716,1848604231811643,604663,3
80,0.3563137194228078,1871857115757360,612256,3
81,0.30010060894035845,1895109999703077,619857,3
82,0.40689641072972427,1918362883648794,627453,3
83,1.4270166043940313,1941615767594511,635049,3
84,0.41838176738712374,1964868651540228,642644,3
85,1.3914350125232564,1988121535485945,650238,3
86,0.42740645851918985,2011374419431662,657853,3
87,1.3577974797276953,2034627303377379,665450,3
88,0.43426374569378134,2057880187323096,673042,3
89,1.326007418167597,2081133071268813,680641,3
90,0.43921976400846036,2104385955214530,688236,3
91,1.295964239450876,2127638839160247,695826,3
92,0.44251455294893116,2150891723105964,703420,3
93,1.2675660248028142,2174144607051681,711014,3
94,0.44436346300512874,2197397490997398,718607,3
95,1.2407116159752742,2220650374943115,726200,3
96,0.44495879417866396,2243903258888832,733796,3
97,1.2153022002444356,2267156142834549,741399,3
98,0.4557801914688391,2290409026780266,748996,3
99,0.5541237751513421,2313661910725983,756589,3
100,1.0728990790796045,2336914794671700,764183,3
101,0.5514533544369493,2360167678617417,771778,3
102,1.0504327644464735,2383420562563134,779370,3
103,0.5478827333030741,2406673446508851,786960,3
104,1.0292995502197813,2429926330454568,794594,3
105,0.5435392773529685,2453179214400285,802192,3
106,1.0094078224178076,2476432098346002,809783,3
107,0.5385367624150404,2499684982291719,817374,3
108,0.9906702643814123,2522937866237436,824971,3
109,0.5329764897465047,2546190750183153,832570,3
110,0.9730042220574641,2569443634128870,840161,3
111,0.5269483695651327,2592696518074587,847751,3
112,0.956331904839914,2615949402020304,855349,3
113,0.5254781087447691,2639202285966021,862938,3
114,0.6201365736568857,2662455169911738,870528,3
115,0.8320706457543494,2685708053857455,878118,3
116,0.6122606188550654,2708960937803172,885706,3
117,0.8176963875018723,2732213821748889,893297,3
118,0.6040585518435733,2755466705694606,900885,3
119,0.8042116192361977,2778719589640323,908470,3
120,0.5955920775293109,2801972473586040,916066,3
121,0.7915509848553282,2825225357531757,923654,3
122,0.5869161710709941,2848478241477474,931243,3
123,0.7796532089944297,2871731125423191,938827,3
124,0.5780796491585728,2894984009368908,946413,3
125,0.7684610387660086,2918236893314625,954000,3
126,0.5691257130342663,2941489777260342,961583,3
127,0.7579211398018589,2964742661206059,969172,3
128,0.576457321318892,2987995545151776,976755,3
129,0.6509449183122773,3011248429097493,984341,3
130,0.6488987167090025,3034501313043210,991926,3
131,0.6408504656856742,3057754196988927,999530,3
132,0.6400635900718205,3081007080934644,1007115,3
133,0.6306916932489935,3104259964880361,1014702,3
134,0.6318094453674993,3127512848826078,1022286,3
135,0.6204996191568011,3150765732771795,1029873,3
136,0.6399185706832449,3174018616717512,1037458,3
137,0.5884357748003185,3197271500663229,1045049,3
138,0.5401669536559904,3220524384608946,1052637,3
139,0.4949834517543858,3243777268554663,1060226,3
140,0.4527478693642809,3267030152500380,1067789,3
141,0.41331690073011906,3290283036446097,1075327,3
142,0.3765439331151508,3313535920391814,1082867,3
143,0.3445134399774997,3336788804337531,1090403,3
144,0.31656435755901713,3360041688283248,1097952,3
145,0.28674273213308143,3383294572228965,1105490,3
146,0.262978728065359,3406547456174682,1113031,4
147,0.278363790794829,3429800340120399,1120570,5
148,0.27615711197263854,3453053224066116,1128111,5
149,0.2550031986115196,3476306108011833,1135654,6
150,0.23964477482318183,3499558991957550,1143195,6
151,0.2937304432099924,3522811875903267,1150736,6
152,0.66077962805761,3546064759848984,1158280,6
153,0.2967895126233478,3569317643794701,1165822,6
154,0.6472139988789868,3592570527740418,1173367,6
155,0.2992476525790194,3615823411686135,1180906,6
156,0.6343577247930213,3639076295631852,1188447,6
157,0.3011485140435135,3662329179577569,1195986,6
158,0.6221784309117767,3685582063523286,1203531,6
159,0.30253351135913303,3708834947469003,1211068,6
160,0.6106444068852029,3732087831414720,1218617,6
161,0.30344184893373316,3755340715360437,1226155,6
162,0.5997247041168017,3778593599306154,1233700,6
163,0.3039105613484107,3801846483251871,1241235,6
164,0.5893892157158421,3825099367197588,1248779,6
165,0.30397456446559085,3848352251143305,1256316,6
166,0.5796087406762649,3871605135089022,1263860,6
167,0.3140496966062455,3894858019034739,1271400,6
168,0.3643148670693862,3918110902980456,1278942,6
169,0.5117353718145019,3941363786926173,1286481,6
170,0.3634325250767331,3964616670871890,1294025,6
171,0.5029036973030768,3987869554817607,1301568,6
172,0.3622146844184683,4011122438763324,1309106,6
173,0.49456903885324494,4034375322709041,1316647,6
174,0.36068884503889187,4057628206654758,1324184,6
175,0.4867065543295184,4080881090600475,1331731,6
176,0.35888090163605585,4104133974546192,1339270,6
177,0.47929224959091044,4127386858491909,1346811,6
178,0.3568152002572517,4150639742437626,1354354,6
179,0.47230299599976694,4173892626383343,1361898,6
180,0.35472515320198594,4197145510329060,1369439,6
181,0.4216029593583957,4220398394274777,1376982,6
182,0.40493500568985275,4243651278220494,1384527,6
183,0.37670804536527375,4266904162166211,1392156,6
184,0.3499774698284576,4290157046111928,1399776,6
185,0.32467450167092693,4313409930057645,1407418,6
186,0.3033771733268024,4336662814003362,1415038,6
187,0.28251739770578244,4359915697949079,1422656,6
188,0.26100871019415056,4383168581894796,1430275,6
189,0.24526208742932537,4406421465840513,1437891,6
190,0.23074607087591795,4429674349786230,1445515,6
191,0.22010663656441354,4452927233731947,1453141,6
192,0.21178105263544927,4476180117677664,1460758,7
193,0.21795647025496773,4499433001623381,1468380,7
194,0.20427369556106373,4522685885569098,1475997,7
195,0.19429024395414313,4545938769514815,1483611,7
196,0.1828395608838176,4569191653460532,1491231,7
197,0.18340331528694742,4592444537406249,1498846,7
198,0.18268219734593777,4615697421351966,1506467,7
199,0.17240671171806757,4638950305297683,1514087,7
200,0.18013551848623954,4662203189243400,1521702,7
201,0.4685744556103715,4685456073189117,1529326,7
202,0.18356108520628883,4708708957134834,1536949,7
203,0.4588868060754483,4731961841080551,1544564,7
204,0.18661739908816052,4755214725026268,1552181,7
205,0.4496330473486038,4778467608971985,1559797,7
206,0.1893231494374812,4801720492917702,1567422,7
207,0.44079831020307875,4824973376863419,1575056,7
208,0.19318942653263682,4848226260809136,1582682,7
209,0.24593367157266657,4871479144754853,1590312,7
210,0.3777847481693342,4894732028700570,1597941,7
211,0.24733869637600034,4917984912646287,1605570,7
212,0.37024352981294245,4941237796592004,1613204,7
213,0.24845366084166662,4964490680537721,1620826,7
214,0.36307492417252385,4987743564483438,1628453,7
215,0.24929476117544183,5010996448429155,1636087,7
216,0.3562648367644632,5034249332374872,1643715,7
217,0.24987759086171796,5057502216320589,1651342,7
218,0.3497994503208836,5080755100266306,1658971,7
219,0.25021714155134034,5104007984212023,1666595,7
220,0.34366524377925506,5127260868157740,1674233,7
221,0.25864106031730083,5150513752103457,1681843,7
222,0.29461017069063244,5173766636049174,1689460,7
223,0.29698148151140974,5197019519994891,1697131,7
224,0.2944229016534504,5220272403940608,1704743,7
225,0.29138894464028897,5243525287886325,1712356,7
226,0.2940234362997762,5266778171832042,1719967,7
227,0.29103237593947984,5290031055777759,1727574,7
228,0.27267559731713314,5313283939723476,1735182,7
229,0.25513349770531696,5336536823669193,1742796,7
230,0.24023748199953793,5359789707614910,1750402,7
231,0.22607783735150164,5383042591560627,1758016,7
232,0.2106927665563001,5406295475506344,1765619,7
233,0.19899749752511295,5429548359452061,1773225,7
234,0.18873175920971186,5452801243397778,1780844,7
235,0.1811533261167836,5476054127343495,1788448,7
236,0.1998243757723877,5499307011289212,1796057,7
237,0.1909123657821397,5522559895234929,1803664,7
238,0.1807907574555252,5545812779180646,1811287,7
239,0.17354398478519242,5569065663126363,1818902,8
240,0.1643783106400776,5592318547072080,1826510,8
241,0.15783753974149384,5615571431017797,1834116,8
242,0.1491576291046158,5638824314963514,1841727,8
243,0.1562722060072004,5662077198909231,1849336,8
244,0.15223046292102602,5685330082854948,1856961,8
245,0.14346490833379544,5708582966800665,1864571,8
246,0.13600664835512327,5731835850746382,1872181,8
247,0.1514189992038835,5755088734692099,1879790,8
248,0.3322779804926858,5778341618637816,1887397,8
249,0.15453122608209705,5801594502583533,1895003,8
250,0.3245164422822545,5824847386529250,1902617,8
251,0.15738989547863558,5848100270474967,1910224,8
252,0.3170600435204381,5871353154420684,1917830,8
253,0.1600047763138047,5894606038366401,1925440,8
254,0.30990050064117586,5917858922312118,1933053,8
255,0.16238544597324225,5941111806257835,1940668,8
256,0.30302957728287855,5964364690203552,1948277,8
257,0.1645412801103841,5987617574149269,1955887,8
258,0.29643909868337537,6010870458094986,1963491,8
259,0.1685199288030288,6034123342040703,1971102,8
260,0.20929244945841027,6057376225986420,1978713,8
261,0.24783557469930895,6080629109932137,1986322,8
262,0.21063036089512985,6103881993877854,1993936,8
263,0.24208154111771446,6127134877823571,2001544,8
264,0.21177374561016232,6150387761769288,2009121,8
265,0.2365824655767521,6173640645715005,2016694,8
266,0.21273106160800134,6196893529660722,2024269,8
267,0.23133053654839547,6220146413606439,2031840,8
268,0.21351053814504195,6243399297552156,2039416,8
269,0.2399989915175047,6266652181497873,2047016,8
270,0.220086657935865,6289905065443590,2054617,8
271,0.20702460923051927,6313157949389307,2062232,8
272,0.19445653709198507,6336410833335024,2069826,8
273,0.1823643833039926,6359663717280741,2077412,8
274,0.17073059919204933,6382916601226458,2085000,8
275,0.16107799855417224,6406169485172175,2092575,8
276,0.1540506707502764,6429422369117892,2100147,8
277,0.14819946164245318,6452675253063609,2107716,8
278,0.14820914586691303,6475928137009326,2115289,8
279,0.1589690664320096,6499181020955043,2122873,8
280,0.1513543107370953,6522433904900760,2130453,8
281,0.14431908522622466,6545686788846477,2138023,8
282,0.1389400030237948,6568939672792194,2145601,8
283,0.13244079139426954,6592192556737911,2153177,8
284,0.13771349840390046,6615445440683628,2160747,8
285,0.13531993004171677,6638698324629345,2168321,8
286,0.12798695934332716,6661951208575062,2175896,8
287,0.12239457780831597,6685204092520779,2183467,8
288,0.11699043362569045,6708456976466496,2191041,8
289,0.12175624412094575,6731709860412213,2198613,8
290,0.12022466029077361,6754962744357930,2206184,8
291,0.11352221666706853,6778215628303647,2213752,8
292,0.11420642595584675,6801468512249364,2221341,8
293,0.25974283313254887,6824721396195081,2228958,8
294,0.11719155199942957,6847974280140798,2236555,8
295,0.25301523953409594,6871227164086515,2244129,8
296,0.12045900709401616,6894480048032232,2251697,8
297,0.14791520349883258,6917732931977949,2259265,8
298,0.22203795817667066,6940985815923666,2266829,8
299,0.15053168876611703,6964238699869383,2274393,8
300,0.21572886787111567,6987491583815100,2281960,8
301,0.1529688870114733,7010744467760817,2289524,8
302,0.20964117272559038,7033997351706534,2297106,8
303,0.1552323701829498,7057250235652251,2304684,8
304,0.20376988446264616,7080503119597968,2312264,8
305,0.15732763470415237,7103756003543685,2319836,8
306,0.1981100338453948,7127008887489402,2327408,8
307,0.15926009621254586,7150261771435119,2334980,8
308,0.19265667689622834,7173514655380836,2342587,8
309,0.1610350848923938,7196767539326553,2350514,8
310,0.18740490067851076,7220020423272270,2366771,8
311,0.16265784135171535,7243273307217987,2374395,8
312,0.18790554605360987,7266526191163704,2382025,8
313,0.17753848787587584,7289779075109421,2389610,8
314,0.16751134144921584,7313031959055138,2397197,8
315,0.15784019351503878,7336284843000855,2404782,8
316,0.15121012846113047,7359537726946572,2412376,8
317,0.14207692158305418,7382790610892289,2419963,8
318,0.1347511151462262,7406043494838006,2427553,8
319,0.1296265834761917,7429296378783723,2435136,8
320,0.12469822002623285,7452549262729440,2442725,8
321,0.11966482431965053,7475802146675157,2450337,8
322,0.1191129064190801,7499055030620874,2457954,8
323,0.1231378748439192,7522307914566591,2465553,8
324,0.116565427464129,7545560798512308,2473156,8
325,0.111273596287815,7568813682458025,2480748,8
326,0.11429391680375742,7592066566403742,2488333,8
327,0.12163443248720837,7615319450349459,2495917,8
328,0.11550089820464068,7638572334295176,2503569,8
329,0.11149933877774904,7661825218240893,2511180,8
330,0.10660174437413514,7685078102186610,2518821,8
331,0.10266387203441409,7708330986132327,2526398,8
332,0.1026985518370614,7731583870078044,2533985,9
333,0.09909270021778104,7754836754023761,2541563,9
334,0.10025683637995193,7778089637969478,2549158,9
335,0.10064110622596449,7801342521915195,2556738,9
336,0.09623010321469613,7824595405860912,2564321,9
337,0.09791544605761394,7847848289806629,2571906,9
338,0.20002747075564561,7871101173752346,2579489,9
339,0.10079058642532784,7894354057698063,2587076,9
340,0.19400811397851686,7917606941643780,2594686,9
341,0.1035189686181264,7940859825589497,2602289,9
342,0.18816990001233627,7964112709535214,2609900,9
343,0.1061042702453065,7987365593480931,2617511,9
344,0.18250947783023996,8010618477426648,2625111,9
345,0.110336344243676,8033871361372365,2632710,9
346,0.1388330035061195,8057124245318082,2640302,9
347,0.14790953540874371,8080377129263799,2647886,9
348,0.14095457398420286,8103630013209516,2655477,9
349,0.14273793697237522,8126882897155233,2663068,9
350,0.142944960032284,8150135781100950,2670657,9
351,0.1445079667703833,8173388665046667,2678235,9
352,0.13752938761933906,8196641548992384,2685814,9
353,0.1310562936691008,8219894432938101,2693394,9
354,0.12340814865944473,8243147316883818,2700975,9
355,0.11612099209017807,8266400200829535,2708535,9
356,0.1118655492543321,8289653084775252,2716084,9
357,0.1071459511730068,8312905968720969,2723632,9
358,0.10318486413470332,8336158852666686,2731179,9
359,0.09949660407878984,8359411736612403,2738721,9
360,0.09983647346633637,8382664620558120,2746265,9
361,0.095718703771686,8405917504503837,2753810,9
362,0.09956962127561751,8429170388449554,2761362,9
363,0.09927745009743269,8452423272395271,2768905,9
364,0.09407667370917987,8475676156340988,2776460,9
365,0.0939166697761601,8498929040286705,2784018,9
366,0.09044214069772369,8522181924232422,2791568,9
367,0.09519534562750175,8545434808178139,2799115,9
368,0.09881672654104004,8568687692123856,2806664,9
369,0.09476868159772157,8591940576069573,2814210,9
370,0.09134618579791846,8615193460015290,2821752,9
371,0.08866422866862479,8638446343961007,2829290,9
372,0.08881664359820347,8661699227906724,2836832,9
373,0.08475494666076637,8684952111852441,2844373,9
374,0.08579970957949802,8708204995798158,2851916,10
375,0.08499718311387021,8731457879743875,2859488,10
376,0.08281823140236186,8754710763689592,2867059,10
377,0.08306225824645305,8777963647635309,2874624,10
378,0.07949625180200316,8801216531581026,2882292,10
379,0.08939200744855999,8824469415526743,2889911,10
380,0.1488104714698752,8847722299472460,2897535,10
381,0.09208974881679792,8870975183418177,2905153,10
382,0.14340118001254848,8894228067363894,2912769,10
383,0.09466867743937395,8917480951309611,2920393,10
384,0.13813915492173937,8940733835255328,2928006,10
385,0.0971313347571054,8963986719201045,2935620,10
386,0.1330220403590556,8987239603146762,2943224,10
387,0.09948025264819202,9010492487092479,2950830,10
388,0.12804747455459037,9033745371038196,2958436,10
389,0.10198519884349498,9056998254983913,2966042,10
390,0.12251328072183092,9080251138929630,2973643,10
391,0.11785451561936221,9103504022875347,2981246,10
392,0.11119799683399513,9126756906821064,2988850,10
393,0.10471503884573614,9150009790766781,2996457,10
394,0.09840110171581214,9173262674712498,3004069,10
395,0.09482373466342119,9196515558658215,3011675,10
396,0.09072843476673562,9219768442603932,3019279,10
397,0.08799615602060591,9243021326549649,3026882,10
398,0.08996780203798524,9266274210495366,3034483,10
399,0.0894697645822432,9289527094441083,3042049,10
400,0.08588407413428063,9312779978386800,3049614,10
401,0.08339052253001883,9336032862332517,3057181,10
402,0.08327326806702534,9359285746278234,3064748,10
403,0.08025003467225339,9382538630223951,3072336,10
404,0.08156170666308012,9405791514169668,3079942,10
405,0.0818164202905834,9429044398115385,3087550,10
406,0.07848288508415609,9452297282061102,3095119,10
407,0.07933078100623826,9475550166006819,3102682,10
408,0.07725305496779998,9498803049952536,3110249,10
409,0.08051583734193352,9522055933898253,3117818,10
410,0.07771470238647896,9545308817843970,3125401,10
411,0.07467438345961368,9568561701789687,3132992,10
412,0.07664953697418321,9591814585735404,3140555,10
413,0.07554877912106639,9615067469681121,3148125,10
414,0.07350541046851525,9638320353626838,3155691,10
415,0.07292312167528589,9661573237572555,3163258,10
416,0.07249942779028762,9684826121518272,3170828,10
417,0.08009938924120852,9708079005463989,3178397,10
418,0.07694302714657192,9731331889409706,3185972,10
419,0.07401582951401244,9754584773355423,3193547,10
420,0.07119106461512045,9777837657301140,3201124,10
421,0.07106312207631384,9801090541246857,3208698,10
422,0.06891341557288055,9824343425192574,3216275,10
423,0.07030998708565055,9847596309138291,3223849,10
424,0.06962690893315254,9870849193084008,3231432,10
425,0.0666165308864644,9894102077029725,3239014,10
426,0.08087187231429849,9917354960975442,3246589,10
427,0.10532597863570392,9940607844921159,3254162,10
428,0.08354484962562353,9963860728866876,3261744,10
429,0.100331876424119,9987113612812593,3269316,10
430,0.0861195962251211,10010366496758310,3276902,10
431,0.09545808571493085,10033619380704027,3284477,10
432,0.08859786509797273,10056872264649744,3292066,10
433,0.09643946297265153,10080125148595461,3299648,10
434,0.09085313775382856,10103378032541178,3307225,10
435,0.0853973669938112,10126630916486895,3314809,10
436,0.0812724818914373,10149883800432612,3322389,10
437,0.07838434842952974,10173136684378329,3329974,10
438,0.07555868799991289,10196389568324046,3337561,10
439,0.07264139292303302,10219642452269763,3345131,10
440,0.07048435676480862,10242895336215480,3352731,10
441,0.0719722464955314,10266148220161197,3360483,10
442,0.06863024401431932,10289401104106914,3368069,10
443,0.07110526611295531,10312653988052631,3375642,10
444,0.07136200030901407,10335906871998348,3383205,10
445,0.06783983747853575,10359159755944065,3390777,10
446,0.06802547520010156,10382412639889782,3398345,10
447,0.06581209717850361,10405665523835499,3405915,10
448,0.06812367466915674,10428918407781216,3413498,10
449,0.06766136439065183,10452171291726933,3421188,10
450,0.0637014960817216,10475424175672650,3428785,10
451,0.0643307573017673,10498677059618367,3436386,10
452,0.06509469217411877,10521929943564084,3443986,10
453,0.06312306334919005,10545182827509801,3451582,10
454,0.06226886736429342,10568435711455518,3459180,10
455,0.060001470533810955,10591688595401235,3466774,10
456,0.06267711746012355,10614941479346952,3474372,10
457,0.06741458929891889,10638194363292669,3481967,10
458,0.06397682242513647,10661447247238386,3489567,10
459,0.06146903959064445,10684700131184103,3497170,10
460,0.06067896151979092,10707953015129820,3504774,10
461,0.05934386499407183,10731205899075537,3512374,10
462,0.06032360844069663,10754458783021254,3519969,10
463,0.060152061216764786,10777711666966971,3527569,10
464,0.05779220188869003,10800964550912688,3535167,10
465,0.05684751192857374,10824217434858405,3542773,10
466,0.056259631599828844,10847470318804122,3550375,10
467,0.059506544409648976,10870723202749839,3557969,10
468,0.05785761468322716,10893976086695556,3565566,10
469,0.055127940773266625,10917228970641273,3573166,10
470,0.06176281279134662,10940481854586990,3580762,10
471,0.08349130302626848,10963734738532707,3588364,10
472,0.06440004320728866,10986987622478424,3595963,10
473,0.07879945451515576,11010240506424141,3603562,10
474,0.06695441009921824,11033493390369858,3611168,10
475,0.08089209791569571,11056746274315575,3618775,10
476,0.07607273945133515,11079999158261292,3626394,10
477,0.07135516626347004,11103252042207009,3633997,10
478,0.06753164749469157,11126504926152726,3641595,10
479,0.06452631442527544,11149757810098443,3649195,10
480,0.062234872784913145,11173010694044160,3656790,10
481,0.06033490025899272,11196263577989877,3664390,10
482,0.059347589450555106,11219516461935594,3671993,10
483,0.05859550169786846,11242769345881311,3679588,10
484,0.05727642950568406,11266022229827028,3687189,10
485,0.06071680940559746,11289275113772745,3694781,10
486,0.05682426813292851,11312527997718462,3702379,10
487,0.05579886114669708,11335780881664179,3709978,10
488,0.05527692643110285,11359033765609896,3717575,10
489,0.05648031621105888,11382286649555613,3725173,10
490,0.05569271006826425,11405539533501330,3732776,10
491,0.053638558961601,11428792417447047,3740377,10
492,0.05554411734210751,11452045301392764,3747983,10
493,0.05666495639712271,11475298185338481,3755591,10
494,0.05306762609830327,11498551069284198,3763219,10
495,0.052728009129476436,11521803953229915,3770920,10
496,0.051427990852466694,11545056837175632,3778563,10
497,0.05337991446894598,11568309721121349,3786207,10
498,0.05206749547754839,11591562605067066,3793849,10
499,0.049967621798536824,11614815489012783,3801490,10
500,0.04944208118685116,11638068372958500,3809138,10
501,0.04887535997119279,11661321256904217,3816783,10
502,0.05346799751753493,11684574140849934,3824416,10
503,0.05426520986899911,11707827024795651,3832054,10
504,0.05230376393620014,11731079908741368,3839671,10
505,0.05016141708754279,11754332792687085,3847277,10
506,0.048087820296099704,11777585676632802,3854909,10
507,0.04990805280730415,11800838560578519,3862532,10
508,0.049220346316670306,11824091444524236,3870160,10
509,0.04724476619934746,11847344328469953,3877787,10
510,0.04772187199322905,11870597212415670,3885415,10
511,0.04522270886447197,11893850096361387,3893041,10
512,0.048384683271952195,11917102980307104,3900715,10
513,0.045949191619671016,11940355864252821,3908306,10
514,0.055609929176430865,11963608748198538,3915899,10
515,0.061733713262809554,11986861632144255,3923488,10
516,0.057931461584651595,12010114516089972,3931077,10
517,0.055483744211025365,12033367400035689,3938670,10
518,0.053183232355858055,12056620283981406,3946253,10
519,0.05134334863709654,12079873167927123,3953839,10
520,0.049072220894209935,12103126051872840,3961427,10
521,0.049910477243174045,12126378935818557,3969023,10
522,0.04813579643882577,12149631819764274,3976610,10
523,0.047563337518264553,12172884703709991,3984200,10
524,0.050334059007238516,12196137587655708,3991744,10
525,0.04790353128514374,12219390471601425,3999287,10
526,0.04770193608479512,12242643355547142,4006837,10
527,0.04636536373139796,12265896239492859,4014379,10
528,0.04640877535934176,12289149123438576,4021926,11
529,0.04571920799462812,12312402007384293,4029478,11
530,0.04489759653052134,12335654891330010,4037106,11
531,0.04496602440901298,12358907775275727,4044701,11
532,0.04382580180874265,12382160659221444,4052299,11
533,0.043926265721916984,12405413543167161,4059889,11
534,0.043730943015240914,12428666427112878,4067485,11
535,0.044975052462640566,12451919311058595,4075039,11
536,0.0425539618903819,12475172195004312,4082685,11
537,0.04153408860321281,12498425078950029,4090254,11
538,0.04527460840753767,12521677962895746,4097847,11
539,0.043298295168310866,12544930846841463,4105403,12
540,0.041519421915792894,12568183730787180,4112957,12
541,0.041027845278482494,12591436614732897,4120512,12
542,0.04048373278991883,12614689498678614,4128080,12
543,0.04078228900557205,12637942382624331,4135657,12
544,0.041402519963337214,12661195266570048,4143230,12
545,0.04112249967409223,12684448150515765,4150820,12
546,0.04623014775207442,12707701034461482,4158397,12
547,0.04357787835256343,12730953918407199,4165980,12
548,0.04163347210605356,12754206802352916,4173557,12
549,0.039716383280589525,12777459686298633,4181133,12
550,0.03954622802835341,12800712570244350,4188731,12
551,0.03870007442053868,12823965454190067,4196313,12
552,0.041189384958457156,12847218338135784,4203888,12
553,0.03961797732646167,12870471222081501,4211473,12
554,0.037335148380954454,12893724106027218,4219045,12
555,0.03796800735551488,12916976989972935,4226615,12
556,0.03883942177446349,12940229873918652,4234185,12
557,0.037405987275128186,12963482757864369,4241743,12
558,0.04663476561736242,12986735641810086,4249307,12
559,0.05275483423629576,13009988525755803,4256866,13
560,0.04810096829989053,13033241409701520,4264426,13
561,0.04570691284670788,13056494293647237,4271986,13
562,0.04337844860278166,13079747177592954,4279555,13
563,0.04136877745909759,13103000061538671,4287120,13
564,0.040304628129254345,13126252945484388,4294676,13
565,0.04035895781300828,13149505829430105,4302235,13
566,0.038909354463833375,13172758713375822,4309797,13
567,0.041939008067670654,13196011597321539,4317352,13
568,0.039682676956888284,13219264481267256,4324905,13
569,0.038288313954838823,13242517365212973,4332465,13
570,0.03867240370472943,13265770249158690,4340023,13
571,0.03882895209737628,13289023133104407,4347580,13
572,0.03850334549391978,13312276017050124,4355137,13
573,0.03640424379372232,13335528900995841,4362689,13
574,0.038907302016338276,13358781784941558,4370279,13
575,0.03733938934166212,13382034668887275,4377873,13
576,0.03562626003110156,13405287552832992,4385469,13
577,0.03602433880945988,13428540436778709,4393071,13
578,0.03666439960969687,13451793320724426,4400666,13
579,0.035360707770712596,13475046204670143,4408275,13
580,0.03432789406576011,13498299088615860,4415834,13
581,0.03566043856639841,13521551972561577,4423390,13
582,0.03478427313633016,13544804856507294,4430949,13
583,0.03679342998869662,13568057740453011,4438506,13
584,0.03500025351376757,13591310624398728,4446064,13
585,0.033600960839021345,13614563508344445,4453624,13
586,0.03436291206696665,13637816392290162,4461183,13
587,0.033767376147738955,13661069276235879,4468744,13
588,0.033996560307620334,13684322160181596,4476299,13
589,0.032187293204367584,13707575044127313,4483852,13
590,0.03308867558938792,13730827928073030,4491409,13
591,0.03423574062460435,13754080812018747,4498970,13
592,0.031800522951233194,13777333695964464,4506527,13
593,0.033014145877184375,13800586579910181,4514094,13
594,0.03708329977482618,13823839463855898,4521670,13
595,0.03605988754052594,13847092347801615,4529227,13
596,0.03434733327009912,13870345231747332,4536784,13
597,0.03282018676470975,13893598115693049,4544340,13
598,0.036904336752094286,13916850999638766,4551900,13
599,0.04701238030340671,13940103883584483,4559457,13
600,0.04364325086362211,13963356767530200,4567014,13
601,0.041005120169812864,13986609651475917,4574577,13
602,0.03896288366241478,14009862535421634,4582134,13
603,0.037612706926506916,14033115419367351,4589693,13
604,0.03629326986828756,14056368303313068,4597268,13
605,0.036566307535055846,14079621187258785,4604852,13
606,0.034546788178042784,14102874071204502,4612404,13
607,0.03473739073867543,14126126955150219,4619956,13
608,0.03364368076394933,14149379839095936,4627515,13
609,0.033657089833772046,14172632723041653,4635072,13
610,0.03358731767563612,14195885606987370,4642631,13
611,0.032451203369398295,14219138490933087,4650188,14
612,0.033411645898794154,14242391374878804,4657747,14
613,0.031854166106010655,14265644258824521,4665311,14
614,0.03457043968492233,14288897142770238,4672905,14
615,0.03292444350557618,14312150026715955,4680496,14
616,0.031610991101191366,14335402910661672,4688091,14
617,0.03253743143972947,14358655794607389,4695687,14
618,0.03131647277729913,14381908678553106,4703277,14
619,0.03162093760282264,14405161562498823,4710879,14
620,0.03055555066679131,14428414446444540,4718474,14
621,0.03259363724545689,14451667330390257,4726069,14
622,0.0307361944574063,14474920214335974,4733667,14
623,0.029915715578494137,14498173098281691,4741262,14
624,0.030038636019629538,14521425982227408,4748870,14
625,0.029485022368885547,14544678866173125,4756465,14
626,0.030345361349431214,14567931750118842,4764062,14
627,0.028415504317259005,14591184634064559,4771660,14
628,0.02980533440102174,14614437518010276,4779253,14
629,0.030197447580225915,14637690401955993,4786852,14
630,0.029475563049272097,14660943285901710,4794448,14
631,0.02814825052728602,14684196169847427,4802044,14
632,0.029209864337680042,14707449053793144,4809646,14
633,0.027572204383733288,14730701937738861,4817245,14
634,0.028969021469923993,14753954821684578,4824841,14
635,0.0284114058395746,14777207705630295,4832437,14
636,0.027653944931296564,14800460589576012,4840028,14
637,0.027404200319355827,14823713473521729,4847620,14
638,0.028749056062505603,14846966357467446,4855213,14
639,0.03226956551943158,14870219241413163,4862847,14
640,0.030315061231918745,14893472125358880,4870447,14
641,0.029005814972339276,14916725009304597,4878043,14
642,0.027684622126025907,14939977893250314,4885639,14
643,0.03445660202255588,14963230777196031,4893233,14
644,0.039810053149133225,14986483661141748,4900829,14
645,0.03724097693017975,15009736545087465,4908446,15
646,0.03511302105094642,15032989429033182,4916035,15
647,0.03318065186987699,15056242312978899,4923627,15
648,0.031688593387184896,15079495196924616,4931222,15
649,0.030378011700224066,15102748080870333,4938816,15
650,0.03119317290784605,15126000964816050,4946412,15
651,0.029143104994541712,15149253848761767,4954013,15
652,0.029311120966132833,15172506732707484,4961624,15
653,0.028931950336329736,15195759616653201,4969244,15
654,0.029043023741834997,15219012500598918,4976832,15
655,0.02781407418759877,15242265384544635,4984425,15
656,0.028442754543234187,15265518268490352,4992016,15
657,0.028972237847572125,15288771152436069,4999609,15
658,0.02739729353259121,15312024036381786,5007202,15
659,0.028700448318977185,15335276920327503,5014781,15
660,0.02858029953218836,15358529804273220,5022335,15
661,0.02720082702887841,15381782688218937,5029890,15
662,0.027856137472135764,15405035572164654,5037443,15
663,0.02732571252117183,15428288456110371,5044997,15
664,0.0277423006835648,15451541340056088,5052554,15
665,0.026699298041381013,15474794224001805,5060110,15
666,0.025809613592313353,15498047107947522,5067676,15
667,0.026707453688813356,15521299991893239,5075230,15
668,0.027002156867062654,15544552875838956,5082784,15
669,0.025185607862122872,15567805759784673,5090334,15
670,0.026200826372556607,15591058643730390,5097890,15
671,0.024528545025482393,15614311527676107,5105440,15
672,0.02608863509379171,15637564411621824,5113000,15
673,0.02588505599694261,15660817295567541,5120558,15
674,0.025056781806520708,15684070179513258,5128121,15
675,0.024750771548395206,15707323063458975,5135682,15
676,0.025002803949135184,15730575947404692,5143246,15
677,0.025764440691070086,15753828831350409,5150808,15
678,0.02408881675890339,15777081715296126,5158370,15
679,0.023841055798749292,15800334599241843,5165945,15
680,0.024199260960835422,15823587483187560,5173510,15
681,0.022965959307319893,15846840367133277,5181074,15
682,0.0233925024213433,15870093251078994,5188636,15
683,0.026130893312133086,15893346135024711,5196195,15
684,0.027365882345612044,15916599018970428,5203754,15
685,0.026138113898080136,15939851902916145,5211316,15
686,0.024649628275834827,15963104786861862,5218880,15
687,0.0240864339321616,15986357670807579,5226449,15
688,0.03626249774452565,16009610554753296,5234018,15
689,0.03333515267666334,16032863438699013,5241609,15
690,0.03132220907915972,16056116322644730,5249197,15
691,0.02965824557559975,16079369206590447,5256791,15
692,0.02849133273868403,16102622090536164,5264379,15
693,0.026770223793482224,16125874974481881,5271969,15
694,0.025797974175413997,16149127858427598,5279559,15
695,0.025398124451534755,16172380742373315,5287154,15
696,0.025483220190240477,16195633626319032,5294730,15
697,0.0249062657625991,16218886510264749,5302286,15
698,0.024981978779344955,16242139394210466,5309841,15
699,0.025279798515590767,16265392278156183,5317393,15
700,0.02454244428801907,16288645162101900,5324948,16
701,0.024032895096220763,16311898046047617,5332517,16
702,0.02428847922118688,16335150929993334,5340106,16
703,0.024714477355610262,16358403813939051,5347664,16
704,0.02340350538833571,16381656697884768,5355218,16
705,0.02390221311532301,16404909581830485,5362774,16
706,0.02373568434515114,16428162465776202,5370348,16
707,0.025059896862117167,16451415349721919,5377921,16
708,0.02395138374334414,16474668233667636,5385484,16
709,0.022527750627117305,16497921117613353,5393305,16
710,0.024110269279823675,16521174001559070,5401017,16
711,0.022467596070477765,16544426885504787,5408826,16
712,0.022105067854311638,16567679769450504,5416503,16
713,0.023288590731254593,16590932653396221,5424166,16
714,0.021644645166337004,16614185537341938,5431861,16
715,0.021733971317920497,16637438421287655,5439502,16
716,0.021460343086078918,16660691305233372,5447159,16
717,0.022132345955551372,16683944189179089,5455551,16
718,0.020781486079376965,16707197073124806,5463871,16
719,0.022518436074153863,16730449957070523,5472121,16
720,0.020916849685572624,16753702841016240,5480266,16
721,0.02076875069257061,16776955724961957,5487847,16
722,0.02226761476665791,16800208608907674,5495427,16
723,0.020767985881067548,16823461492853391,5503004,16
724,0.02079804462312169,16846714376799108,5510586,16
725,0.0200563796015513,16869967260744825,5518233,16
726,0.022211931559244488,16893220144690542,5525895,16
727,0.0324620490384108,16916473028636259,5533560,16
728,0.02961786894391921,16939725912581976,5541140,16
729,0.02701180238197858,16962978796527693,5548751,16
730,0.025594530034644528,16986231680473410,5556363,16
731,0.024514652782337092,17009484564419127,5563971,16
732,0.02309547879458449,17032737448364844,5571642,16
733,0.02572077273413933,17055990332310561,5579251,16
734,0.02751185938385985,17079243216256278,5586867,16
735,0.02578906556473852,17102496100201995,5594488,16
736,0.024546494508147026,17125748984147712,5602106,16
737,0.02379986458352377,17149001868093429,5609727,16
738,0.023013343755545704,17172254752039146,5617343,16
739,0.023197758729267777,17195507635984863,5624956,16
740,0.022066049305432184,17218760519930580,5632570,16
741,0.02373550427913938,17242013403876297,5640195,16
742,0.02148599865785197,17265266287822014,5647832,16
743,0.02207498297204681,17288519171767731,5655450,16
744,0.022984892474332778,17311772055713448,5663071,16
745,0.02147170311695914,17335024939659165,5670691,16
746,0.02127977610876531,17358277823604882,5678308,16
747,0.020753890279776095,17381530707550599,5685922,16
748,0.021848599385178906,17404783591496316,5693548,16
749,0.020288361172762087,17428036475442033,5701168,16
750,0.020786594937975654,17451289359387750,5708788,16
751,0.019726685411989374,17474542243333467,5716427,16
752,0.02303137951590126,17497795127279184,5724047,16
753,0.02072984345536157,17521048011224901,5731666,16
754,0.019777914891334545,17544300895170618,5739317,16
755,0.02026246026874622,17567553779116335,5746944,16
756,0.02050319021481736,17590806663062052,5754557,16
757,0.019674519204453615,17614059547007769,5762173,16
758,0.01863106962314202,17637312430953486,5769798,16
759,0.02091416517613121,17660565314899203,5777421,16
760,0.018720725887801302,17683818198844920,5785042,16
761,0.01929127802821188,17707071082790637,5792657,16
762,0.020211773683795307,17730323966736354,5800272,16
763,0.01841542926819379,17753576850682071,5807883,16
764,0.018715191207005866,17776829734627788,5815495,16
765,0.01838689610661681,17800082618573505,5823106,16
766,0.01831255547420442,17823335502519222,5830720,16
767,0.01791049198520024,17846588386464939,5838331,16
768,0.01946812551067036,17869841270410656,5845946,16
769,0.01890354566807385,17893094154356373,5853581,16
770,0.017928945808827305,17916347038302090,5861198,16
771,0.023308884065726853,17939599922247807,5868811,16
772,0.02794069571635152,17962852806193524,5876424,16
773,0.02584961990398545,17986105690139241,5884044,16
774,0.024379808640889684,18009358574084958,5891661,16
775,0.02283311768120368,18032611458030675,5899272,16
776,0.021383721855240474,18055864341976392,5906952,16
777,0.020549818703125798,18079117225922109,5914633,16
778,0.020621159460476837,18102370109867826,5922315,16
779,0.022466699909063484,18125622993813543,5929932,16
780,0.024532627751810657,18148875877759260,5937544,16
781,0.02324988136949034,18172128761704977,5945156,16
782,0.02237069901512686,18195381645650694,5952817,16
783,0.022023642778746567,18218634529596411,5960483,16
784,0.02051469707530409,18241887413542128,5968091,16
785,0.019870612824432744,18265140297487845,5975700,16
786,0.02032741333370065,18288393181433562,5983310,16
787,0.019696902780667436,18311646065379279,5990930,16
788,0.019608401950171852,18334898949324996,5998542,16
789,0.01906900603856966,18358151833270713,6006156,16
790,0.019489285205068704,18381404717216430,6013767,16
791,0.018547902056614586,18404657601162147,6021378,16
792,0.018877559348076646,18427910485107864,6028990,16
793,0.018107491410930453,18451163369053581,6036634,16
794,0.019975182796544748,18474416252999298,6044260,16
795,0.018358874851297,18497669136945015,6051885,16
796,0.017911744146994476,18520922020890732,6059506,16
797,0.017684102881617952,18544174904836449,6067157,16
798,0.01801284656210546,18567427788782166,6074782,16
799,0.019576036012128577,18590680672727883,6082401,16
800,0.017798239569108025,18613933556673600,6090048,16
801,0.01767663688991433,18637186440619317,6097680,16
802,0.01812807098376198,18660439324565034,6105304,16
803,0.01697514966088102,18683692208510751,6112897,16
804,0.017382084392429095,18706945092456468,6120471,16
805,0.01756465645284343,18730197976402185,6128044,16
806,0.01785988541781003,18753450860347902,6135625,16
807,0.016779388745168298,18776703744293619,6143201,16
808,0.016193435280662964,18799956628239336,6150777,16
809,0.01796550173563486,18823209512185053,6158353,16
810,0.01576814279944825,18846462396130770,6165929,16
811,0.016386044371552604,18869715280076487,6173504,16
812,0.01628067689398017,18892968164022204,6181184,16
813,0.015605778912470622,18916221047967921,6188829,16
814,0.01570991933145444,18939473931913638,6196472,16
815,0.021233465326775846,18962726815859355,6204132,16
816,0.025155168437269438,18985979699805072,6211780,16
817,0.022864687703928605,19009232583750789,6219427,16
818,0.021551683440036332,19032485467696506,6227073,16
819,0.020249090825866508,19055738351642223,6234719,16
820,0.019273155038129153,19078991235587940,6242365,16
821,0.01855014132562838,19102244119533657,6250013,16
822,0.01823087520438276,19125497003479374,6257661,16
823,0.02206806234796083,19148749887425091,6265305,16
824,0.02267873038241691,19172002771370808,6272949,16
825,0.02076352283604876,19195255655316525,6280588,16
826,0.019890238282411207,19218508539262242,6288226,16
827,0.01932874754143917,19241761423207959,6295861,16
828,0.01825067843722579,19265014307153676,6303501,16
829,0.01773124802039968,19288267191099393,6311142,16
830,0.017846098733768034,19311520075045110,6318784,16
831,0.018172129590742738,19334772958990827,6326427,16
832,0.018725108969357224,19358025842936544,6334071,16
833,0.01783917996987106,19381278726882261,6341709,16
834,0.016944730986587518,19404531610827978,6349351,16
835,0.016998576467534252,19427784494773695,6356988,16
836,0.01762578461320731,19451037378719412,6364629,16
837,0.01780517597458624,19474290262665129,6372269,16
838,0.016470509408281084,19497543146610846,6379909,16
839,0.016756165819960755,19520796030556563,6387561,16
840,0.016834535393266965,19544048914502280,6395199,16
841,0.01589695712298557,19567301798447997,6402834,16
842,0.016106584189471015,19590554682393714,6410470,16
843,0.015801383452840635,19613807566339431,6418112,16
844,0.016080116608462723,19637060450285148,6425753,16
845,0.01596630641539787,19660313334230865,6433405,16
846,0.015522949277142045,19683566218176582,6441087,16
847,0.01560256701329907,19706819102122299,6448737,16
848,0.016730615901166555,19730071986068016,6456380,16
849,0.015597755581353914,19753324870013733,6464028,16
850,0.014790818248302211,19776577753959450,6471670,16
851,0.01455328605864673,19799830637905167,6479314,16
852,0.015918369336907455,19823083521850884,6486964,16
853,0.014324662154483797,19846336405796601,6494610,16
854,0.014665652638339683,19869589289742318,6502247,16
855,0.014885651499397167,19892842173688035,6509887,16
856,0.015940375414560577,19916095057633752,6517526,16
857,0.014197973615196723,19939347941579469,6525169,16
858,0.014259130278086559,19962600825525186,6532815,16
859,0.014912342033357735,19985853709470903,6540450,16
860,0.014108423737384733,20009106593416620,6548094,16
861,0.024293580027560133,20032359477362337,6555733,16
862,0.021679231787200364,20055612361308054,6563371,16
863,0.020095005159047365,20078865245253771,6571009,16
864,0.018546085302249674,20102118129199488,6578655,16
865,0.017192947894341976,20125371013145205,6586264,16
866,0.016186500051235096,20148623897090922,6593865,16
867,0.01604429698323544,20171876781036639,6601459,16
868,0.02035864607486768,20195129664982356,6609058,16
869,0.019120357487871893,20218382548928073,6616658,16
870,0.018074872680130086,20241635432873790,6624292,16
871,0.016821770346280237,20264888316819507,6631926,16
872,0.016653996756150202,20288141200765224,6639562,16
873,0.01619966967181986,20311394084710941,6647197,16
874,0.01518432815370838,20334646968656658,6654830,16
875,0.01651220853398769,20357899852602375,6662465,16
876,0.015224049571723903,20381152736548092,6670107,16
877,0.015314035994828373,20404405620493809,6677801,16
878,0.015941262962648115,20427658504439526,6685502,16
879,0.017005948527596078,20450911388385243,6693200,16
880,0.015326914547195349,20474164272330960,6700910,16
881,0.014810533010507082,20497417156276677,6708615,16
882,0.01564265190026719,20520670040222394,6716320,16
883,0.014348239035012094,20543922924168111,6723973,16
884,0.014952120065866922,20567175808113828,6731610,16
885,0.01409505819795621,20590428692059545,6739245,16
886,0.016107508649450375,20613681576005262,6746905,16
887,0.014476954767413019,20636934459950979,6754553,16
888,0.014223280308215482,20660187343896696,6762187,16
889,0.013735475854542087,20683440227842413,6769824,16
890,0.014285480099240709,20706693111788130,6777462,16
891,0.013562999783202858,20729945995733847,6785104,16
892,0.012866437045932768,20753198879679564,6792798,16
893,0.01309025903458867,20776451763625281,6800439,16
894,0.014870295181012558,20799704647570998,6808077,16
895,0.014292289816909717,20822957531516715,6815717,16
896,0.013563979712408704,20846210415462432,6823355,16
897,0.012837224500816109,20869463299408149,6830951,16
898,0.014459063165043324,20892716183353866,6838548,16
899,0.022350167516874204,20915969067299583,6846150,16
900,0.020507337039816328,20939221951245300,6853763,16
901,0.01882736440753901,20962474835191017,6861364,16
902,0.017169920245195352,20985727719136734,6868968,16
903,0.016056018580508164,21008980603082451,6876568,16
904,0.015435595036692938,21032233487028168,6884175,16
905,0.015389272913414638,21055486370973885,6891772,16
906,0.015446444532510406,21078739254919602,6899370,16
907,0.015164793118010663,21101992138865319,6906967,16
908,0.014713129206315357,21125245022811036,6914572,16
909,0.01653176628345772,21148497906756753,6922169,16
910,0.01813754711197172,21171750790702470,6929768,16
911,0.01719152036490757,21195003674648187,6937371,16
912,0.015986331085259518,21218256558593904,6944971,16
913,0.015044611310250191,21241509442539621,6952574,16
914,0.01569957387903777,21264762326485338,6960178,16
915,0.015728725100273094,21288015210431055,6967812,16
916,0.014691224840647082,21311268094376772,6975464,16
917,0.014911323541600005,21334520978322489,6983061,16
918,0.014105736698254769,21357773862268206,6990658,16
919,0.014877087008018706,21381026746213923,6998258,16
920,0.013754166374775154,21404279630159640,7005860,16
921,0.014311572817701318,21427532514105357,7013468,16
922,0.014572428115033462,21450785398051074,7021070,16
923,0.013470713167434744,21474038281996791,7028674,16
924,0.014434890049691469,21497291165942508,7036292,16
925,0.014502031444275735,21520544049888225,7043896,16
926,0.013827732996072747,21543796933833942,7051501,16
927,0.013551395913636407,21567049817779659,7059105,16
928,0.013795258190671561,21590302701725376,7066729,16
929,0.013392994447438385,21613555585671093,7074329,16
930,0.01378755682307599,21636808469616810,7081931,16
931,0.01277716010005704,21660061353562527,7089591,16
932,0.013437758695458761,21683314237508244,7097322,16
933,0.012626634351487748,21706567121453961,7105020,16
934,0.012106824650847786,21729820005399678,7112684,16
935,0.013046235956112217,21753072889345395,7120305,16
936,0.012172327109894111,21776325773291112,7127918,16
937,0.011895621442417983,21799578657236829,7135533,16
938,0.012543303891374697,21822831541182546,7143151,16
939,0.01350937249209433,21846084425128263,7150769,16
940,0.012367442378066147,21869337309073980,7158386,16
941,0.012594833000228537,21892590193019697,7165998,16
942,0.012910755527679755,21915843076965414,7173604,16
943,0.011950036556944075,21939095960911131,7181214,16
944,0.014638453935371724,21962348844856848,7188793,16
945,0.020946976138791363,21985601728802565,7196405,16
946,0.01864394995829094,22008854612748282,7204220,16
947,0.016996333529627164,22032107496693999,7211811,16
948,0.015959571115436864,22055360380639716,7219394,16
949,0.015069336106644795,22078613264585433,7227060,16
950,0.014195495786437532,22101866148531150,7234634,16
951,0.014682152421917836,22125119032476867,7242212,16
952,0.013507292982296998,22148371916422584,7249792,16
953,0.014022848622598776,22171624800368301,7257368,16
954,0.01391764738970188,22194877684314018,7264944,16
955,0.01331404959111992,22218130568259735,7272515,16
956,0.013291176955955802,22241383452205452,7280093,16
957,0.01408025372358691,22264636336151169,7287667,16
958,0.016783929633354493,22287889220096886,7295240,16
959,0.01577282888210544,22311142104042603,7302819,16
960,0.014505262482414384,22334394987988320,7310394,16
961,0.013622894094769977,22357647871934037,7317968,16
962,0.013527431433548065,22380900755879754,7325545,16
963,0.01308433581238703,22404153639825471,7333113,16
964,0.013880731707433192,22427406523771188,7340687,16
965,0.012704311518458685,22450659407716905,7348255,16
966,0.012447537792062835,22473912291662622,7355825,16
967,0.013252340269831646,22497165175608339,7363393,16
968,0.012358207890789187,22520418059554056,7370961,16
969,0.0122018672555614,22543670943499773,7378530,16
970,0.012981132111492797,22566923827445490,7386106,16
971,0.013267265634225776,22590176711391207,7393678,16
972,0.011789897746517662,22613429595336924,7401251,16
973,0.01311428167054253,22636682479282641,7408871,16
974,0.013148150224629016,22659935363228358,7416443,16
975,0.012570613162934686,22683188247174075,7424015,16
976,0.01156691760259875,22706441131119792,7431587,16
977,0.011944911921407744,22729694015065509,7439164,16
978,0.011684816311388832,22752946899011226,7446769,16
979,0.011766052090642786,22776199782956943,7454350,16
980,0.011307247009684955,22799452666902660,7461931,16
981,0.012211342392890599,22822705550848377,7469510,16
982,0.0117238585723361,22845958434794094,7477084,16
983,0.011039289162716721,22869211318739811,7484666,16
984,0.010746952977530649,22892464202685528,7492242,16
985,0.010635091279727487,22915717086631245,7499819,16
986,0.012196134734641819,22938969970576962,7507395,16
987,0.01142054525568481,22962222854522679,7514968,16
988,0.011102940480630246,22985475738468396,7522542,16
989,0.011276335019387814,23008728622414113,7530107,16
990,0.012447783992976932,23031981506359830,7537678,16
991,0.01995949964406455,23055234390305547,7545245,16
992,0.018234162629688473,23078487274251264,7552811,16
993,0.01639718380888087,23101740158196981,7560382,16
994,0.015180385625888458,23124993042142698,7567949,16
995,0.014129323081296814,23148245926088415,7575520,16
996,0.013362101232376168,23171498810034132,7583088,16
997,0.012437588588552565,23194751693979849,7590658,16
998,0.012669928899178153,23218004577925566,7598230,16
999,0.012462293714020344,23241257461871283,7605798,16
1000,0.012432664048131967,23264510345817000,7613407,16


==> data/sparse_kdda_L50_T1k.csv <==
20216830
1.7979582241849442E-6
iteration,g,flops,ms,nnz,q_pops
1,2.785740614732906,679912463128333,3308,1,1
2,1.6771217511467356,679912553339177,4104,2,3
3,1.7504126950425876,679912650328584,4826,3,3
4,1.7221680036911928,679912750931903,5772,4,3
5,1.545609171901899,679912789198489,7897,5,10
6,1.4841441836305045,679912901154640,9052,6,4
7,1.469833954798762,679912954961054,10400,7,6
8,1.4186365304179762,679913057723123,11562,8,4
9,1.43035190289133,679913119661270,12243,9,2
10,1.1738308775345259,679913209872114,15897,9,19
11,4.776438078887737,679913300082958,16440,9,1
12,1.0136509121436952,679913390293802,18782,9,23
13,4.623342653574336,679913480504646,19290,9,1
14,0.9288831257410703,679913517640064,21275,10,22
15,0.9070534194693415,679913607850908,21916,10,2
16,4.50214417888232,679913698061752,22427,10,1
17,0.8563460574557747,679913798665071,25034,10,23
18,3.6247753806763847,679913899268390,25481,10,1
19,0.7701313384732559,679913989479234,26736,10,13
20,4.376968684683553,679914079690078,27217,10,1
21,0.7351095315503003,679914140290237,28949,11,27
22,0.7693324391640555,679914174412427,29318,12,2
23,0.7518963468828272,679914286368578,30332,12,8
24,3.1600279409422893,679914398324729,30746,12,1
25,0.8011598937762012,679914431671823,31440,13,11
26,0.7349273041058096,679914499224640,32002,14,5
27,0.7331685451301536,679914601986709,32701,14,6
28,2.3726466326429456,679914704748778,33104,14,1
29,0.6329033481619754,679914735512756,34932,15,36
30,0.6280380714960405,679914796112915,35517,15,7
31,1.2422496468155155,679914856713074,35790,15,1
32,0.5873380507868508,679914946923918,36733,15,10
33,4.249391133163031,679915037134762,37200,15,1
34,0.5460684754368603,679915104687579,39874,15,51
35,1.7481956111461199,679915172240396,40253,15,1
36,0.49893834940433357,679915269229803,42954,15,50
37,3.0771687910490866,679915366219210,43330,15,1
38,1.1321574998163655,679915463208617,43696,15,1
39,0.48000186353275026,679915530761434,44966,15,20
40,1.8953683237239312,679915598314251,45339,15,1
41,0.4558640738700157,679915616216018,47834,16,52
42,0.4311719072903952,679915649437626,49155,17,26
43,0.42762754026330096,679915681799651,49664,18,8
44,0.4149124716020905,679915749352468,50825,18,17
45,1.9613499585787657,679915816905285,51199,18,1
46,0.3903094515069385,679915878843432,54452,18,63
47,1.8010465297445726,679915940781579,54793,18,1
48,0.5740499881107127,679916002719726,55189,18,3
49,0.3690779907784913,679916020892539,56987,19,40
50,0.35882398521466413,679916055014729,57787,19,12
51,1.7214885124626922,679916089136919,58083,19,1
52,0.3471956132874508,679916166045999,58942,20,13
53,0.551161112835086,679916220677358,59201,20,1
54,0.3400736763658875,679916281277517,60224,20,18
55,1.2525316811753047,679916341877676,60490,20,1
56,0.3294537240167702,679916355412630,60754,21,5
57,0.3084511275599325,679916367432188,62669,22,42
58,0.3047918544953464,679916399525253,62992,23,2
59,0.300960663454241,679916413525470,63612,24,13
60,0.2916875576262875,679916446872564,64445,24,14
61,1.9285053830773822,679916480219658,64703,24,1
62,0.27695635933990626,679916493438440,66777,25,46
63,0.2770467235676496,679916560991257,67421,25,6
64,2.0073942190679683,679916628544074,67788,25,1
65,0.263775785508053,679916682350488,71781,25,88
66,1.7851891975502059,679916736156902,72029,25,1
67,0.8660349951456049,679916789963316,72262,25,1
68,0.25145893868555735,679916802171490,74022,26,39
69,0.2541374984976528,679916835518584,74306,26,2
70,0.26362336185220153,679916853728168,74786,27,9
71,0.2466974944215099,679916859631474,76794,28,46
72,0.2430472138449412,679916875511741,77176,29,7
73,0.23424832465357018,679916972501148,78431,29,20
74,1.888817830501518,679917069490555,78820,29,1
75,0.698627789328452,679917166479962,79210,29,1
76,0.22294295438931713,679917192699171,80318,30,21
77,0.21916899934342024,679917253299330,81100,30,13
78,0.22028013636028418,679917291565916,82326,30,21
79,2.1692321706706035,679917329832502,82654,30,1
80,0.7644527421494237,679917368099088,83202,30,7
81,0.21465526368922475,679917401446182,85656,30,53
82,0.7258707802056584,679917434793276,85896,30,1
83,0.18741466318769145,679917506048294,91929,31,133
84,0.18671494241070818,679917524077575,92256,32,5
85,0.46702227367450727,679917542106856,92404,32,1
86,0.17712834944608716,679917555332474,94116,33,38
87,0.17357538835267333,679917586096452,94842,33,11
88,1.3588696228156563,679917616860430,95094,33,1
89,0.39494106516407645,679917646870517,95536,34,6
90,0.18354350451157625,679917682430814,96348,35,15
91,0.17451307553037768,679917697424083,96508,36,2
92,0.16782945042041206,679917737507842,98325,37,37
93,0.16627405897964845,679917747604459,98969,38,14
94,0.1613506082339017,679917785871045,100423,38,28
95,0.9045206399556828,679917824137631,100739,38,1
96,0.17132817428544753,679917864956872,101458,39,12
97,0.15175617290030466,679917874274639,104815,40,74
98,0.14604426795517908,679917934874798,107007,40,45
99,0.6157548958363653,679917995474957,107272,40,1
100,0.13211968033019725,679918015708237,110546,41,74
101,0.12578322449939974,679918077646384,112903,41,46
102,1.0626003784626255,679918139584531,113253,41,1
103,0.4713232643466987,679918201522678,113641,41,2
104,0.12234904705523535,679918255329092,114879,41,23
105,0.12744920849415567,679918309135506,115114,41,1
106,0.12600906187921607,679918327681712,116751,42,35
107,0.12776894178571094,679918331596293,117345,43,13
108,0.11793975339547441,679918419368748,123947,44,130
109,1.7465187716186656,679918507141203,124387,44,1
110,0.38870052520855575,679918594913658,125523,44,17
111,0.5919672458546599,679918682686113,125952,44,1
112,0.4134683688630723,679918770458568,126375,44,1
113,0.5711771595194245,679918858231023,126797,44,1
114,0.4370900341259832,679918946003478,127220,44,1
115,0.5505273527717959,679919033775933,127644,44,1
116,0.45960979849412015,679919121548388,128068,44,1
117,0.5300426641699267,679919209320843,128492,44,1
118,0.4810724012896216,679919297093298,128914,44,1
119,0.5097455368076981,679919384865753,129336,44,1
120,0.5015225676263695,679919472638208,129761,44,1
121,0.48965610217731753,679919560410663,130183,44,1
122,0.5210046182630638,679919648183118,130602,44,1
123,0.46979227786467903,679919735955573,131025,44,1
124,0.5395621549923131,679919823728028,131450,44,1
125,0.45016987544314974,679919911500483,131872,44,1
126,0.5572378117444564,679919999272938,132295,44,1
127,0.4308027154122127,679920087045393,132762,44,2
128,0.5740730622808334,679920174817848,133188,44,1
129,0.4117027464912005,679920262590303,133663,44,2
130,0.5901080761338,679920350362758,134092,44,1
131,0.39288016698875095,679920438135213,134605,44,3
132,0.605381615288961,679920525907668,135028,44,1
133,0.3743435463512443,679920613680123,135585,44,4
134,0.6199309649419562,679920701452578,136006,44,1
135,0.35609994533008105,679920789225033,136693,44,7
136,0.6337918924641754,679920876997488,137117,44,1
137,0.3381550335149371,679920964769943,137797,44,5
138,0.6469986294790694,679921052542398,138256,44,1
139,0.3205132032417749,679921140314853,139048,44,8
140,0.6595838726453167,679921228087308,139512,44,1
141,0.3031776791219491,679921315859763,140263,44,8
142,0.6715787993870578,679921403632218,140688,44,1
143,0.28615062262941315,679921491404673,141430,44,8
144,0.6830130953726151,679921579177128,141855,44,1
145,0.26943323136478986,679921666949583,142848,44,14
146,0.6939149910545672,679921754722038,143276,44,1
147,0.2530258327491451,679921842494493,144270,44,14
148,0.704311305014464,679921930266948,144693,44,1
149,0.2369279720250579,679922018039403,145776,44,16
150,0.7142274922501248,679922105811858,146201,44,1
151,0.22113849453745743,679922193584313,147417,44,19
152,0.723687695860923,679922281356768,147842,44,1
153,0.20565562235353976,679922369129223,149325,44,25
154,0.7327148008715766,679922456901678,149756,44,1
155,0.19047702533237054,679922544674133,151330,44,27
156,0.7413304891815281,679922632446588,151770,44,1
157,0.1755998868171191,679922720219043,153819,44,37
158,0.7495552948142311,679922807991498,154257,44,1
159,0.16102096415069925,679922895763953,156430,44,36
160,0.7574086588235838,679922983536408,156865,44,1
161,0.14673664424545899,679923071308863,159121,44,42
162,0.7649089833504842,679923159081318,159555,44,1
163,0.14399592542859851,679923171100876,161198,44,36
164,0.11645824327660509,679923183120434,162767,44,34
165,0.1135283008932865,679923295076585,163700,44,12
166,0.4746504095298122,679923407032736,164110,44,1
167,0.2591088071541982,679923494805191,164699,44,4
168,0.4960738909331599,679923582577646,165125,44,1
169,0.2253458862283171,679923670350101,165816,44,7
170,0.5068624687959233,679923758122556,166241,44,1
171,0.21320649822903562,679923845895011,167021,44,9
172,0.5173619097961375,679923933667466,167446,44,1
173,0.20120242806913363,679924021439921,168287,44,9
174,0.5275772623234486,679924109212376,168742,44,1
175,0.18933549658129195,679924196984831,169804,44,14
176,0.5375137949807561,679924284757286,170262,44,1
177,0.17760731686112902,679924372529741,171314,44,15
178,0.5471769631124106,679924460302196,171743,44,1
179,0.16601929666738396,679924548074651,172883,44,17
180,0.5565723767746709,679924635847106,173312,44,1
181,0.15457264184374492,679924723619561,174670,44,22
182,0.565705770398591,679924811392016,175098,44,1
183,0.14326836065044285,679924899164471,176677,44,27
184,0.5745829743245858,679924986936926,177119,44,1
185,0.13259723646541138,679925052354420,178631,45,28
186,0.3627326274628034,679925140126875,179068,45,1
187,0.2765620539221877,679925227899330,179589,45,3
188,0.3764707513689292,679925315671785,180021,45,1
189,0.2643406409493362,679925403444240,180541,45,3
190,0.38820691517658423,679925491216695,180972,45,1
191,0.252239145325031,679925578989150,181536,45,4
192,0.3996518075013831,679925666761605,181966,45,1
193,0.2402607111129454,679925754534060,182619,45,6
194,0.41081058000333226,679925842306515,183049,45,1
195,0.2284081518816688,679925930078970,183838,45,9
196,0.4216885870664907,679926017851425,184269,45,1
197,0.21668396368775358,679926105623880,185098,45,10
198,0.43229134637554467,679926193396335,185533,45,1
199,0.205090338522398,679926281168790,186365,45,10
200,0.4426245032390586,679926368941245,186804,45,1
201,0.19362917807148458,679926456713700,187678,45,11
202,0.4526937984272443,679926544486155,188109,45,1
203,0.18230210765651214,679926632258610,189116,45,14
204,0.462505039294008,679926720031065,189544,45,1
205,0.17111049023877564,679926807803520,190681,45,17
206,0.4720640739503683,679926895575975,191110,45,1
207,0.16005544038597197,679926983348430,192251,45,17
208,0.4813767682633901,679927071120885,192681,45,1
209,0.14913783811064177,679927158893340,193999,45,21
210,0.49044898546033017,679927246665795,194426,45,1
211,0.14761933398257798,679927358621946,195787,45,23
212,0.2053006308344412,679927446394401,196239,45,1
213,0.38327322456677904,679927534166856,196677,45,1
214,0.1909577172849696,679927621939311,197552,45,11
215,0.3929312416677241,679927709711766,197983,45,1
216,0.18065643705600914,679927797484221,198901,45,12
217,0.4023869997417887,679927885256676,199332,45,1
218,0.17045637137012506,679927973029131,200391,45,15
219,0.41164324421209564,679928060801586,200821,45,1
220,0.16035899662592343,679928148574041,201916,45,16
221,0.4207028550594457,679928236346496,202348,45,1
222,0.15036561595181402,679928324118951,203485,45,17
223,0.42956882773709143,679928411891406,203914,45,1
224,0.1474773501636,679928523847557,205063,45,18
225,0.19771623250399548,679928611620012,205504,45,1
226,0.3491553297073274,679928699392467,205929,45,1
227,0.18473035667611548,679928787164922,206716,45,9
228,0.3578932628153368,679928874937377,207145,45,1
229,0.17539607576080884,679928962709832,208061,45,12
230,0.3664879660959292,679929050482287,208490,45,1
231,0.16613863192043227,679929138254742,209453,45,13
232,0.37493993750138266,679929226027197,209884,45,1
233,0.156959315801914,679929313799652,210887,45,14
234,0.38324983105234467,679929401572107,211322,45,1
235,0.1478593165892745,679929489344562,212556,45,19
236,0.39141844541979315,679929577117017,212998,45,1
237,0.13883972340189812,679929664889472,214272,45,20
238,0.39944671282719496,679929752661927,214706,45,1
239,0.1299015269883095,679929840434382,215935,45,19
240,0.40733568830932,679929928206837,216361,45,1
241,0.12104562168148783,679930015979292,218106,45,31
242,0.41508653936020795,679930103751747,218543,45,1
243,0.11227280758424564,679930191524202,220796,45,42
244,0.42270053599251967,679930279296657,221224,45,1
245,0.11607765252738143,679930346849474,222573,45,24
246,0.2836322994264101,679930434621929,223013,45,1
247,0.25504419088135366,679930502174746,223421,45,2
248,0.1233946653380408,679930530733873,224171,46,14
249,0.11081541723293878,679930538659771,225115,47,21
250,0.13648621414078757,679930546585669,225208,47,1
251,0.10599179298666048,679930556206971,227798,48,57
252,0.10620367315442784,679930565828273,227974,49,3
253,0.099514343681443,679930596592251,232758,49,107
254,0.9701068427906869,679930627356229,232989,49,1
255,0.5956851015148159,679930658120207,233259,49,2
256,0.29787602022345944,679930688130294,233697,49,6
257,0.1053303374567902,679930718140381,234516,49,15
258,0.09740650494407434,679930735187332,236633,50,48
259,0.418682407443561,679930789818691,236905,50,1
260,1.2157014363310958,679930844450050,237153,50,1
261,0.5733617318904042,679930899081409,237446,50,2
262,0.26071704527629236,679930953712768,238118,51,11
263,0.11926520463779676,679931008344127,238623,51,7
264,0.09352676714108014,679931014993465,239757,52,26
265,0.09115032893446019,679931027013023,241494,52,39
266,0.09608549384195776,679931039032581,241617,52,1
267,0.08114126064062749,679931092838995,248909,52,163
268,0.9951556668231545,679931146645409,249188,52,1
269,0.7531099633541204,679931200451823,249440,52,1
270,0.5335590769689109,679931254258237,249686,52,1
271,0.34576813191578387,679931308064651,250007,52,3
272,0.19301459182300845,679931361871065,250324,52,3
273,0.07626002172315892,679931417983332,253105,53,57
274,0.37721555218538544,679931474095599,253484,53,1
275,0.2167626812378584,679931530207866,253863,53,1
276,0.08121446427393465,679931586320133,254846,53,15
277,0.07714669523826671,679931611827671,255178,54,4
278,0.7512592850525215,679931645174765,255413,54,1
279,0.5804857724821828,679931678521859,255648,54,1
280,0.25646867160888875,679931711868953,256056,54,5
281,0.07418333243545634,679931765675367,259478,54,75
282,0.0756117031326689,679931775776116,260039,55,12
283,0.07527918231893847,679931788603054,260224,56,3
284,0.10129359369963195,679931801429992,260404,57,3
285,0.07389147418815728,679931823328317,261164,58,15
286,0.2282885080705246,679931841537901,261305,58,1
287,0.2002639795410106,679931859747485,261445,58,1
288,0.1166463195632393,679931962509554,262279,58,10
289,0.6181185135793279,679932065271623,262661,58,1
290,0.3769061377008434,679932168033692,263050,58,1
291,0.17070327178392533,679932270795761,263695,58,7
292,0.15415878874878164,679932358568216,264243,58,3
293,0.42293856806485725,679932423985710,264561,58,1
294,0.10803472991199246,679932436005268,266273,58,38
295,0.09280498183993466,679932508303885,267504,59,20
296,0.2115292249754158,679932598514729,267996,59,1
297,0.3771252449420579,679932688725573,268458,59,1
298,0.0989692124010312,679932730042921,269720,60,26
299,0.19135195103721703,679932771360269,269905,60,1
300,0.11578046218926892,679932812677617,270093,60,1
301,0.1008046404606377,679932900175140,270662,61,3
302,0.30112141436709394,679932990385984,271121,61,1
303,0.09747528255064228,679933002405542,272048,61,20
304,0.09018641799873596,679933076762435,272949,62,15
305,0.20671498579389758,679933151119328,273254,62,1
306,0.15767887291092822,679933241330172,273809,62,2
307,0.20902264859095154,679933331541016,274310,62,1
308,0.13789138938015202,679933349442783,274747,62,7
309,0.20362839617818,679933367344550,274916,62,1
310,0.13362629620318323,679933457555394,275879,62,11
311,0.23702577157163343,679933547766238,276387,62,1
312,0.12125367136789648,679933565668005,277041,62,12
313,0.11736013153457028,679933653229234,277588,63,3
314,0.32099949036692443,679933740790463,278025,63,1
315,0.11112284794706968,679933831001307,279207,63,17
316,0.2724769215689047,679933921212151,279674,63,1
317,0.1102978906152584,679933991522375,280594,64,16
318,0.1202123734942333,679934081733219,281072,64,1
319,0.2491363571608038,679934171944063,281535,64,1
320,0.1043521709052639,679934262154907,282568,64,14
321,0.26284496747136366,679934352365751,283030,64,1
322,0.10125941847662494,679934422675975,283994,64,17
323,0.1268925129784742,679934512886819,284478,64,1
324,0.24641514380776972,679934603097663,284938,64,1
325,0.11086998206813163,679934693308507,285674,64,7
326,0.2601413631526854,679934783519351,286135,64,1
327,0.10673817989822328,679934871291806,286913,64,9
328,0.32765089167226774,679934959064261,287337,64,1
329,0.09909618908591354,679935049275105,288505,64,17
330,0.2877326213825994,679935139485949,288967,64,1
331,0.08622057423316977,679935169117201,290620,65,34
332,0.34404237766151685,679935198748453,290854,65,1
333,0.1681163897069819,679935228379705,291216,65,4
334,0.07922286192473747,679935281080988,292816,66,31
335,0.12752753691163116,679935371291832,293283,66,1
336,0.17493951287112858,679935458789355,293733,66,1
337,0.14093691823244184,679935549000199,294236,66,2
338,0.16826307247019515,679935639211043,294696,66,1
339,0.15390262447599334,679935729421887,295199,66,2
340,0.15820946894710544,679935819632731,295660,66,1
341,0.16668748013918444,679935909843575,296121,66,1
342,0.14815190774735007,679936000054419,296626,66,2
343,0.17941178604388608,679936090265263,297085,66,1
344,0.1380928417790617,679936180476107,297589,66,2
345,0.1920732338030467,679936270686951,298048,66,1
346,0.12803466280192277,679936360897795,298639,66,4
347,0.2046696304260866,679936451108639,299108,66,1
348,0.11797970115901778,679936541319483,299753,66,5
349,0.2171988958988631,679936631530327,300217,66,1
350,0.10793022561701131,679936721741171,300908,66,6
351,0.2296590606939283,679936811952015,301372,66,1
352,0.0978884433090656,679936902162859,302191,66,9
353,0.242048263220897,679936992373703,302653,66,1
354,0.08785649977405875,679937082584547,303745,66,15
355,0.25436474722833385,679937172795391,304211,66,1
356,0.08003255523588453,679937182113158,305174,66,21
357,0.08925717067891291,679937191430925,305275,66,1
358,0.08061374672398801,679937203450483,305477,66,3
359,0.07428579025268713,679937216676101,306462,66,21
360,0.12913011599140403,679937229901719,306579,66,1
361,0.08757971001734659,679937243127337,306915,66,6
362,0.07207421950650372,679937333338181,307759,66,9
363,0.3086853138344132,679937423549025,308218,66,1
364,0.06949357849054125,679937435568583,311440,67,71
365,0.06853267035677811,679937449103537,312435,67,21
366,0.23709814681899846,679937462638491,312528,67,1
367,0.19598197109901913,679937476173445,312665,67,2
368,0.15849951735011256,679937489708399,312799,67,2
369,0.12534214460585386,679937503243353,312976,67,3
370,0.0967761011078092,679937516778307,313151,67,3
371,0.07271470275011847,679937530313261,313664,67,11
372,0.06559806341002708,679937536216567,314859,67,27
373,0.12979788125215322,679937542119873,314935,67,1
374,0.08528736395986354,679937548023179,315012,67,1
375,0.06611072109124898,679937554787578,315252,68,5
376,0.0631621361054169,679937561656823,317642,69,55
377,0.05979139905885334,679937578703774,322390,69,110
378,0.10100085058130841,679937633335133,322652,69,1
379,0.25881338532862236,679937687966492,322900,69,1
380,0.14569688538099765,679937742597851,323191,69,2
381,0.08081355122103231,679937797229210,323738,69,8
382,0.05744446911946647,679937834364628,325420,69,36
383,0.7697755074850324,679937871500046,325616,69,1
384,0.6664505187328339,679937908635464,325783,69,1
385,0.5650809843865755,679937945770882,325945,69,1
386,0.46876539336123896,679937982906300,326155,69,2
387,0.3799975964932351,679938020041718,326324,69,1
388,0.3004473575778728,679938057177136,326529,69,2
389,0.23091915597347074,679938094312554,326691,69,1
390,0.1714572834274493,679938131447972,327163,69,8
391,0.12153404118468074,679938168583390,327459,69,4
392,0.08025789163204851,679938205718808,328009,69,10
393,0.055083430596095655,679938212483207,328729,70,16
394,0.05368960831301353,679938221360064,330485,71,39
395,0.054248119498856134,679938295716957,330910,71,3
396,0.10543776153608123,679938370073850,331221,71,1
397,0.06509316982168716,679938430011716,331591,72,2
398,0.20908618788699668,679938517572945,332027,72,1
399,0.0876922056961715,679938585125762,332869,72,11
400,0.0979541674609553,679938672686991,333333,72,1
401,0.1667550134887226,679938760248220,333786,72,1
402,0.0907141555149752,679938847809449,334389,72,4
403,0.1727508802188812,679938935370678,334848,72,1
404,0.08503235546185062,679939022931907,335554,72,7
405,0.17869675439777466,679939110493136,335988,72,1
406,0.07938016516080577,679939198054365,336734,72,8
407,0.18459270805517838,679939285615594,337170,72,1
408,0.07375787850725649,679939373176823,338136,72,13
409,0.19043882822304742,679939460738052,338572,72,1
410,0.0683904582541863,679939491181374,339392,73,15
411,0.07695979523066583,679939603137525,339834,73,1
412,0.36589315557238616,679939715093676,340248,73,1
413,0.2088970596409717,679939827049827,340750,73,3
414,0.08011232251320724,679939917260671,341521,73,7
415,0.40626206630672806,679940007471515,341987,73,1
416,0.07587868849105628,679940095032744,343294,73,21
417,0.1849525775575245,679940182593973,343724,73,1
418,0.07246171307804838,679940294550124,344559,73,11
419,0.08905739849692108,679940382322579,344990,73,1
420,0.1908902168925797,679940470095034,345411,73,1
421,0.07770459707779633,679940557656263,346164,73,8
422,0.17370235041358423,679940645217492,346593,73,1
423,0.07494902749261444,679940657237050,347180,73,12
424,0.06964521253039772,679940697320809,347896,73,12
425,0.0656984773694064,679940709340367,348567,73,14
426,0.05924479461487109,679940750657715,349689,73,23
427,0.09463298560363832,679940791975063,349873,73,1
428,0.08100789760796165,679940879536292,350369,73,2
429,0.16852905158911333,679940967097521,350800,73,1
430,0.06339988447144497,679941054658750,351800,73,14
431,0.173802486964316,679941142219979,352230,73,1
432,0.05860325251975919,679941158834676,353154,74,19
433,0.08563868076461174,679941175449373,353306,74,1
434,0.06037687487232823,679941245759597,353839,74,7
435,0.08846889983959409,679941311177091,354161,74,1
436,0.09161842322807269,679941381487315,354434,74,1
437,0.06710152882646131,679941468984838,355079,74,5
438,0.261346860162103,679941559195682,355541,74,1
439,0.06016722077027407,679941600513030,356583,74,21
440,0.05314244362207219,679941617559981,358600,74,45
441,0.05242558413490026,679941647191233,359144,74,8
442,0.12833764932536806,679941676822485,359376,74,1
443,0.05209561376086775,679941683029957,359635,75,5
444,0.08511660166654195,679941689237429,359726,75,1
445,0.05614696927935938,679941695444901,359850,75,2
446,0.051301069449618236,679941707359049,360578,76,15
447,0.12930962521246034,679941719273197,360694,76,1
448,0.07810769150094937,679941731187345,360983,76,5
449,0.050800384022173295,679941743206903,361625,76,13
450,0.050598683335206326,679941797838262,362118,76,6
451,0.09452979456550671,679941852469621,362374,76,1
452,0.055264715600329375,679941907100980,362672,76,2
453,0.05068788425858899,679941913750318,363125,76,10
454,0.054566461061941116,679941920399656,363192,76,1
455,0.04898032162047031,679941933488857,365441,77,49
456,0.05919079446758358,679941946578058,365578,77,1
457,0.04845126274594882,679941960985705,366079,78,10
458,0.10819958331063968,679941975393352,366187,78,1
459,0.07596387412584672,679941989800999,366295,78,1
460,0.047662885793641335,679942014770288,366580,79,2
461,0.2126839426392058,679942039739577,366814,79,1
462,0.16973918745515162,679942064708866,367138,79,3
463,0.13032301794836698,679942089678155,367440,79,3
464,0.0947552924249339,679942114647444,367779,79,4
465,0.06315531397404019,679942139616733,368164,79,5
466,0.05319995369910871,679942227177962,368804,79,5
467,0.2401075560981264,679942314739191,369233,79,1
468,0.055020801488745656,679942351697870,370629,80,28
469,0.05412518241545914,679942388656549,370890,80,2
470,0.04950768003469456,679942414957653,371287,81,6
471,0.05502366909297146,679942502730108,371712,81,1
472,0.11070788979881949,679942590502563,372132,81,1
473,0.09534065114229436,679942678275018,372551,81,1
474,0.10588768625952773,679942766047473,372970,81,1
475,0.10048229812794394,679942853819928,373387,81,1
476,0.10108923039314274,679942941592383,373805,81,1
477,0.10558798003550005,679943029364838,374224,81,1
478,0.0963127373376756,679943117137293,374643,81,1
479,0.11065769715948384,679943204909748,375062,81,1
480,0.09155841152067848,679943292682203,375539,81,2
481,0.11569146011374065,679943380454658,375959,81,1
482,0.08682644686852348,679943468227113,376463,81,3
483,0.12068928950477795,679943555999568,376884,81,1
484,0.0821170270162239,679943643772023,377349,81,2
485,0.1256512156087743,679943731544478,377770,81,1
486,0.07743032551789641,679943819316933,378323,81,4
487,0.13057727805223976,679943907089388,378743,81,1
488,0.07345519131190571,679943994650617,379355,81,5
489,0.15138395233577234,679944082211846,379783,81,1
490,0.06982446869044331,679944169984301,380469,81,7
491,0.14016652032647087,679944257756756,380896,81,1
492,0.06279687036684355,679944345529211,381806,81,12
493,0.14498755981934724,679944433301666,382232,81,1
494,0.05820723234133918,679944521074121,383060,81,10
495,0.149772937709799,679944608846576,383485,81,1
496,0.05364099573974408,679944696619031,384577,81,16
497,0.15452273670202124,679944784391486,384996,81,1
498,0.05278080804640513,679944796411044,385715,81,15
499,0.047310689537579026,679944808083988,388703,82,68
500,0.09228430464454619,679944819756932,388824,82,1
501,0.06385158221855558,679944831429876,388934,82,1
502,0.0466543830264589,679944837333182,389912,82,24
503,0.06448268531364987,679944843236488,389962,82,1
504,0.04599523485117834,679944857644135,390246,82,14
505,0.04593866372015521,679944882613424,390461,82,3
506,0.04694926739254425,679944970385879,390885,82,1
507,0.1756050363107888,679945058158334,391277,82,1
508,0.045823109216527935,679945070177892,391745,82,24
509,0.044646066539010584,679945095147181,392589,82,42
510,0.04436553277824642,679945112194132,393210,82,35
511,0.04437656607130686,679945129241083,393284,82,1
512,0.04342866360416015,679945189841242,393853,82,19
513,0.38723809565662065,679945250441401,394090,82,1
514,0.28183079255018517,679945311041560,394357,82,3
515,0.183016262486037,679945371641719,394624,82,3
516,0.09182680555551931,679945432241878,394960,82,7
517,0.04360386542397287,679945461873130,395804,82,40
518,0.08050570823435879,679945491504382,396010,82,1
519,0.04378988132407932,679945497763185,396174,83,8
520,0.12488567658615389,679945504021988,396221,83,1
521,0.09355329261859394,679945510280791,396266,83,1
522,0.06610960328746845,679945516539594,396345,83,3
523,0.04315540776234786,679945522798397,396409,83,2
524,0.04253293394599405,679945528701703,396949,83,31
525,0.04226948163982276,679945532480398,397246,84,17
526,0.041960591373956774,679945546711492,397613,85,17
527,0.18217040272001547,679945560942586,397708,85,1
528,0.15853229795013968,679945575173680,397818,85,2
529,0.1359857839441141,679945589404774,397960,85,4
530,0.11482150080109978,679945603635868,398185,85,9
531,0.09525021312047476,679945617866962,398376,85,7
532,0.07740052912512685,679945632098056,398568,85,7
533,0.061324383163010227,679945646329150,398827,85,11
534,0.047007977493207086,679945660560244,399097,85,12
535,0.040759755379258744,679945763322313,399669,85,11
536,0.41378098345371783,679945866084382,400031,85,1
537,0.2939958416348786,679945968846451,400395,85,1
538,0.18516849185961337,679946071608520,400795,85,3
539,0.10662542593157344,679946089818104,400990,85,6
540,0.11326091038317719,679946108027688,401102,85,1
541,0.08341584183075497,679946195800143,401710,85,13
542,0.19420604726139645,679946261217637,402001,85,1
543,0.07480819633560691,679946363979706,402570,85,14
544,0.06490444075485717,679946382189290,402827,85,10
545,0.06182844053981078,679946394208848,403031,85,8
546,0.05960762301114103,679946461761665,403400,85,3
547,0.08081715497465138,679946549322894,403811,85,1
548,0.10841274999193116,679946636884123,404210,85,1
549,0.058388154776290335,679946724656578,404726,85,8
550,0.12171723692499341,679946790074072,405015,85,1
551,0.05511365241366651,679946877571595,405715,85,15
552,0.5373761908988732,679946967782439,406143,85,1
553,0.2459729935563462,679947057993283,406636,85,5
554,0.07041129977904104,679947132350176,407341,85,27
555,0.10628950285114198,679947206707069,407628,85,1
556,0.08741972728623885,679947240054163,407871,85,2
557,0.1937153343621375,679947273401257,408089,85,1
558,0.08128391753026344,679947360962486,408578,85,4
559,0.0864081298481352,679947448523715,408994,85,1
560,0.07959533082014868,679947481870809,409253,85,3
561,0.06519856509714063,679947569432038,409906,85,12
562,0.0945392807978973,679947656993267,410321,85,1
563,0.059067328990169664,679947744554496,411079,85,17
564,0.09877943065061334,679947832115725,411495,85,1
565,0.058542706385413285,679947944071876,411973,85,4
566,0.18798682570069863,679948056028027,412381,85,1
567,0.09501305911218577,679948143589256,412864,85,4
568,0.10690551995246433,679948255545407,413272,85,1
569,0.05752687796413194,679948267564965,413621,85,13
570,0.053342942121045976,679948280790583,414135,85,21
571,0.057684699910406124,679948294016201,414232,85,1
572,0.05323468734404175,679948311917968,414397,85,2
573,0.07931055342895485,679948329819735,414540,85,1
574,0.050378872681612764,679948341857969,415047,86,24
575,0.06083565972889555,679948353896203,415111,86,1
576,0.048117534208714376,679948371797970,415534,86,16
577,0.047046552874832726,679948385016752,415853,86,12
578,0.088491883700733,679948398235534,415974,86,1
579,0.05425498154137611,679948418468814,416078,86,2
580,0.1338344250805582,679948438702094,416169,86,1
581,0.10555296414300226,679948458935374,416293,86,3
582,0.07889069629934949,679948479168654,416421,86,3
583,0.054030008374438464,679948499401934,416566,86,4
584,0.05073550560863781,679948511610108,416715,86,3
585,0.06047942936381445,679948523818282,416828,86,1
586,0.057233958770240734,679948539364459,416958,87,4
587,0.052316304391509444,679948554910636,417067,87,3
588,0.05225594082474646,679948645121480,417610,87,4
589,0.23073707495424134,679948735332324,418047,87,1
590,0.05131722724402268,679948814106689,418882,88,26
591,0.0532213751233402,679948855424037,419045,88,1
592,0.057704727497459356,679948896741385,419206,88,1
593,0.054613515174159334,679948908760943,419317,88,2
594,0.04582039445249323,679948930659268,419705,88,16
595,0.049380844997798816,679948952557593,419839,88,1
596,0.04553133331901347,679948964577151,419983,88,4
597,0.04518730127823377,679948998699341,420370,88,9
598,0.47612060703043,679949032821531,420610,88,1
599,0.31212416686455396,679949066943721,420865,88,2
600,0.1727788708278491,679949101065911,421157,88,4
601,0.05900389206132003,679949135188101,421552,88,10
602,0.04639763873799126,679949144505868,421789,88,10
603,0.0455096873061065,679949209923362,422235,88,8
604,0.11995663182550892,679949297695817,422658,88,1
605,0.05056146136082147,679949368006041,423233,88,19
606,0.054674068283187584,679949455778496,423682,88,1
607,0.10834187366343907,679949523331313,424048,88,1
608,0.044373104058917485,679949537397026,424572,89,27
609,0.04092635933179802,679949544266271,425681,89,65
610,0.04066341379451019,679949551135516,425772,89,4
611,0.04020968307446017,679949560334936,426178,90,22
612,0.1543066984375919,679949569534356,426241,90,1
613,0.11319473553558504,679949578733776,426304,90,1
614,0.079268945866,679949587933196,426383,90,2
615,0.05198263957053422,679949597132616,426462,90,2
616,0.039767358009446974,679949606450383,426585,90,4
617,0.03949686930641772,679949613099721,426867,90,16
618,0.0463455514954997,679949619749059,426908,90,1
619,0.03807620092951284,679949629370361,427918,90,60
620,0.07746878371380088,679949638991663,427970,91,1
621,0.06440650419427081,679949648612965,428055,91,3
622,0.05202769592519749,679949658234267,428140,91,3
623,0.04041434265943608,679949667855569,428243,91,4
624,0.03793560822475187,679949679875127,428382,91,4
625,0.036367775935599485,679949689971744,429190,91,48
626,0.11879453124243639,679949700068361,429241,91,1
627,0.10211332930916496,679949710164978,429292,91,1
628,0.08623872349188087,679949720261595,429343,91,1
629,0.07128554329575987,679949730358212,429409,91,2
630,0.057336595651639045,679949740454829,429459,91,1
631,0.04444269727686376,679949750551446,429545,91,3
632,0.036878101123987546,679949758477344,429644,91,3
633,0.09702624267523619,679949766403242,429709,91,1
634,0.06946260030620649,679949774329140,429774,91,1
635,0.04616678350394205,679949782255038,429856,91,2
636,0.035031266113625024,679949788254025,430398,92,32
637,0.049072729528542657,679949794253012,430438,92,1
638,0.045098024720198325,679949798167593,430494,92,2
639,0.08617602185336028,679949802082174,430533,92,1
640,0.06680864631409583,679949805996755,430572,92,1
641,0.049686895661999894,679949809911336,430611,92,1
642,0.03566550591919308,679949871849483,430963,92,4
643,0.7220461658229146,679949933787630,431246,92,1
644,0.6240119695080535,679949995725777,431529,92,1
645,0.5305856332283646,679950057663924,431812,92,1
646,0.4424471680609407,679950119602071,432094,92,1
647,0.36008983684472406,679950181540218,432378,92,1
648,0.28382195046791703,679950243478365,432662,92,1
649,0.21377933704912436,679950305416512,432960,92,2
650,0.14994561101034226,679950367354659,433277,92,3
651,0.09217715832688607,679950429292806,433787,92,15
652,0.04022998663094738,679950491230953,434579,92,32
653,0.03748044928961498,679950503250511,434836,92,11
654,0.03520987874008027,679950528727777,435118,93,11
655,0.2532557685204715,679950561949385,435257,93,1
656,0.3058588189252173,679950595170993,435393,93,1
657,0.259506967940271,679950628392601,435529,93,1
658,0.2145725207333665,679950661614209,435698,93,3
659,0.17146920270372176,679950694835817,435833,93,1
660,0.13054003398259897,679950728057425,436018,93,4
661,0.09537775796018601,679950745862485,436196,94,5
662,0.10005176452605626,679950763667545,436306,94,1
663,0.07309464718117052,679950796889153,436539,94,7
664,0.0597478111343545,679950814918434,436885,94,15
665,0.07622636536507363,679950875518593,437124,94,1
666,0.12233757171117726,679950936118752,437357,94,1
667,0.05467753502752723,679950996718911,437702,94,8
668,0.05447395669444733,679951029940519,437855,94,2
669,0.034654193975481674,679951036589857,438492,94,38
670,0.034020875007438424,679951051583126,439101,94,34
671,0.16217477025456284,679951066576395,439176,94,1
672,0.13973545460111356,679951081569664,439251,94,1
673,0.11832478184950174,679951096562933,439326,94,1
674,0.09807081689765061,679951111556202,439401,94,1
675,0.07906911711863802,679951126549471,439476,94,1
676,0.06138222868271372,679951141542740,439551,94,1
677,0.04504102098803752,679951156536009,439629,94,1
678,0.033362677221836556,679951168555567,439842,94,8
679,0.033101897528625954,679951174510608,440173,95,18
680,0.041515101425573714,679951180465649,440228,95,1
681,0.032852433914490234,679951194531362,440359,95,3
682,0.035630844522168824,679951208597075,440455,95,1
683,0.03274477145959563,679951222828169,440819,95,17
684,0.07123816372066706,679951237059263,440912,95,1
685,0.05891493476384064,679951251290357,441056,95,4
686,0.047658150194167526,679951265521451,441200,95,4
687,0.03743840659182824,679951279752545,441463,95,11
688,0.032301152224126335,679951301650870,441780,95,12
689,0.06581874223034938,679951323549195,441910,95,1
690,0.048763230535256934,679951345447520,442072,95,3
691,0.033554399322803484,679951363657104,442318,95,9
692,0.041195719163612615,679951381866688,442433,95,1
693,0.032273292055757616,679951393886246,442560,95,3
694,0.03201868883280051,679951397800827,442667,95,5
695,0.03162219504115501,679951403755868,442990,95,17
696,0.031566451236777524,679951410520267,443251,95,14
697,0.04696489980748138,679951417284666,443293,95,1
698,0.03818996235465771,679951424049065,443371,95,3
699,0.030894604943203917,679951427827760,443686,95,18
700,0.03076438536662481,679951482459119,443982,95,4
701,0.4074223619275162,679951537090478,444204,95,1
702,0.2984298672520047,679951591721837,444449,95,2
703,0.21720242296877515,679951646353196,444687,95,2
704,0.15693225480025827,679951700984555,444964,95,4
705,0.11228788836289726,679951755615914,445282,95,7
706,0.07920798652989618,679951810247273,445555,95,4
707,0.05465300293515194,679951864878632,445828,95,4
708,0.03637312495755458,679951919509991,446114,95,5
709,0.029732490494868518,679951933510208,446778,95,38
710,0.22679787679792154,679951947510425,446844,95,1
711,0.20346353843595574,679951961510642,446910,95,1
712,0.18080602605410193,679951975510859,446976,95,1
713,0.1590052821447517,679951989511076,447041,95,1
714,0.1382119876564065,679952003511293,447107,95,1
715,0.11854459103232283,679952017511510,447189,95,2
716,0.10008838179380698,679952031511727,447255,95,1
717,0.08289639676309302,679952045511944,447321,95,1
718,0.06699181000220118,679952059512161,447440,95,4
719,0.052371387592323286,679952073512378,447522,95,2
720,0.0390095804869533,679952087512595,447686,95,7
721,0.02838748146994499,679952094276994,448065,95,22
722,0.028192717872028362,679952107502612,448282,95,8
723,0.07093932354734418,679952120728230,448372,95,1
724,0.053965497674244106,679952133953848,448495,95,3
725,0.03946666842112955,679952147179466,448680,95,7
726,0.02782014986025761,679952153828804,448865,95,10
727,0.027365235684467668,679952168822073,449328,95,25
728,0.03202127848991411,679952183815342,449405,95,1
729,0.027342479455211514,679952196904543,449540,95,3
730,0.06178958513886564,679952209993744,449638,95,1
731,0.050975235442653845,679952223082945,449736,95,1
732,0.04097467285937255,679952236172146,449869,95,3
733,0.03289419858427758,679952242379618,449941,95,2
734,0.09047871202550478,679952248587090,449996,95,1
735,0.06912864837180344,679952254794562,450049,95,1
736,0.051081316180651364,679952261002034,450103,95,1
737,0.03605614910344205,679952267209506,450190,95,3
738,0.026541178937117167,679952279229064,450459,95,12
739,0.026337161195515806,679952292454682,450742,95,13
740,0.026249804676698244,679952302740028,451047,96,15
741,0.12018019758828796,679952313025374,451120,96,1
742,0.09848043918177789,679952323310720,451195,96,1
743,0.07838258929748153,679952333596066,451269,96,1
744,0.06007795466763066,679952343881412,451406,96,5
745,0.04366198737606427,679952354166758,451496,96,2
746,0.029141312075976814,679952364452104,451682,96,8
747,0.026197428578163318,679952370355410,451876,96,10
748,0.039552369387890744,679952376258716,451925,96,1
749,0.027358374495536446,679952382162022,451975,96,1
750,0.026146004179902933,679952386076603,452161,96,10
751,0.0260600845468517,679952389855298,452255,96,5
752,0.025789299992068446,679952403855515,452611,96,19
753,0.026185154708198783,679952417855732,452678,96,1
754,0.026015614389609615,679952490154349,453113,96,2
755,0.1536513769773885,679952562452966,453477,96,1
756,0.11065061881815516,679952634751583,453859,96,2
757,0.07086214902857499,679952707050200,454335,96,8
758,0.03421483772185589,679952779348817,455090,96,25
759,0.031209131303888457,679952791368375,455412,96,15
760,0.025453206077575306,679952795923840,456199,97,47
761,0.06166540902935,679952800479305,456245,97,1
762,0.04798252620784579,679952805034770,456292,97,1
763,0.03548826433813557,679952809590235,456338,97,1
764,0.02523810039541668,679952821609793,456782,97,23
765,0.02534825060508212,679952846579082,456970,97,1
766,0.11946521728761643,679952871548371,457151,97,1
767,0.0977145152594982,679952896517660,457365,97,3
768,0.07744515150579133,679952921486949,457579,97,3
769,0.0586572407409915,679952946456238,457794,97,3
770,0.041328952116973725,679952971425527,458072,97,7
771,0.025420138511009445,679952996394816,458337,97,6
772,0.025362692658069508,679953013441767,458443,97,3
773,0.044263638167680704,679953030488718,458516,97,1
774,0.036719280523098315,679953047535669,458588,97,1
775,0.02955107138598257,679953064582620,458661,97,1
776,0.024964159900585762,679953082972594,458885,98,7
777,0.17071281087232862,679953116319688,459094,98,1
778,0.21326615497666843,679953149666782,459302,98,1
779,0.12522850073860742,679953183013876,459508,98,1
780,0.05102204888012975,679953216360970,459892,98,12
781,0.024758105989314515,679953328317121,460602,98,19
782,0.21211813110045408,679953440273272,460977,98,1
783,0.13733067612043434,679953552229423,461356,98,1
784,0.06804050577925747,679953664185574,461783,98,4
785,0.029369826649309483,679953704269333,462320,98,20
786,0.1148641595665519,679953744353092,462539,98,1
787,0.06311612102262153,679953784436851,462805,98,4
788,0.02670163580373204,679953796456409,463089,98,13
789,0.02519607911025903,679953798866867,463298,99,12
790,0.025636326114017106,679953899470186,463725,99,1
791,0.9271117587123529,679954000073505,464090,99,1
792,0.8124900007966075,679954100676824,464451,99,1
793,0.7014549444338037,679954201280143,464812,99,1
794,0.5946087278018128,679954301883462,465174,99,1
795,0.4924599602150076,679954402486781,465535,99,1
796,0.3954153894075357,679954503090100,465895,99,1
797,0.303776498681315,679954603693419,466290,99,3
798,0.21774074264955093,679954704296738,466715,99,5
799,0.13740680505939154,679954804900057,467108,99,3
800,0.06278304741970131,679954905503376,468291,99,51
801,0.026555991220327282,679954909417957,470260,99,120
802,0.0264858812739331,679954916287202,470384,99,6
803,0.0299259825061069,679954923156447,470424,99,1
804,0.026114154098417486,679954936691401,470796,99,20
805,0.10146099508878487,679954950226355,470857,99,1
806,0.08936681219017668,679954963761309,470918,99,1
807,0.0780801348581199,679954977296263,470978,99,1
808,0.06759143823666722,679954990831217,471039,99,1
809,0.05788327210995275,679955004366171,471116,99,2
810,0.04893144280620685,679955017901125,471177,99,1
811,0.040706238288926694,679955031436079,471237,99,1
812,0.03317364514229637,679955044971033,471315,99,2
813,0.026296512935282526,679955058505987,471408,99,3
814,0.025778068935064118,679955068127289,471802,99,22
815,0.04563985082413338,679955077748591,471855,99,1
816,0.03682535775651728,679955087369893,471940,99,3
817,0.028498288593983116,679955096991195,472027,99,3
818,0.025465338077420713,679955132400787,472476,100,15
819,0.12373823781966316,679955150302554,472609,100,1
820,0.09770833955984361,679955168204321,472759,100,2
821,0.07283672486680037,679955186106088,473056,100,11
822,0.0514100523133857,679955204007855,473253,100,5
823,0.03574266868939087,679955239417447,473649,100,12
824,0.025989888100350945,679955251437005,473933,100,13
825,0.02500830746452194,679955263456563,474289,100,17
826,0.025116447237157825,679955272043874,474481,101,8
827,0.11666515658853001,679955280631185,474555,101,1
828,0.0985218004210264,679955289218496,474665,101,3
829,0.08161649524799905,679955297805807,474772,101,3
830,0.06607808053085389,679955306393118,474913,101,5
831,0.05197060039858861,679955314980429,475048,101,4
832,0.03930029547970254,679955323567740,475198,101,5
833,0.02802646207726021,679955332155051,475330,101,4
834,0.02468701206070821,679955348769748,475843,101,23
835,0.024850453106594245,679955365816699,476195,101,17
836,0.02928830696090131,679955420448058,476442,101,1
837,0.08923415907939941,679955475079417,476686,101,1
838,0.06579114123891702,679955529710776,476945,101,2
839,0.047528598574116,679955584342135,477202,101,2
840,0.033270261873415155,679955638973494,477495,101,4
841,0.02456174459081186,679955676108912,477787,101,10
842,0.4172122834808815,679955713244330,477921,101,1
843,0.37726457582499545,679955750379748,478056,101,1
844,0.3392515862452705,679955787515166,478191,101,1
845,0.30327851565113,679955824650584,478327,101,1
846,0.26941263713654723,679955861786002,478462,101,1
847,0.23768592956631338,679955898921420,478614,101,2
848,0.20809858877602136,679955936056838,478749,101,1
849,0.18062310593687533,679955973192256,478884,101,1
850,0.15520862616929906,679956010327674,479022,101,1
851,0.13178534093112856,679956047463092,479176,101,2
852,0.11026871753392008,679956084598510,479311,101,1
853,0.09056342101906681,679956121733928,479558,101,8
854,0.0725668330102004,679956158869346,479693,101,1
855,0.056172115266239324,679956196004764,479875,101,4
856,0.04127080100252488,679956233140182,480044,101,3
857,0.03325716048083216,679956242017039,480220,101,9
858,0.02350136063568163,679956257897306,480550,101,17
859,0.1512689537613245,679956273777573,480620,101,1
860,0.13516652578643215,679956289657840,480691,101,1
861,0.11957912783458967,679956305538107,480761,101,1
862,0.10457623516535743,679956321418374,480832,101,1
863,0.09021550901759816,679956337298641,480903,101,1
864,0.0765423521248934,679956353178908,480991,101,2
865,0.0635899147710622,679956369059175,481062,101,1
866,0.051379503348821236,679956384939442,481133,101,1
867,0.03992132524355909,679956400819709,481255,101,4
868,0.029215493205001115,679956416699976,481375,101,4
869,0.02292158699125302,679956441682900,481826,102,20
870,0.11030582637135669,679956466665824,481965,102,1
871,0.05246735477239725,679956491648748,482155,102,4
872,0.02289857732827307,679956495427443,482655,102,30
873,0.022799956312390325,679956499342024,482779,102,6
874,0.024086840536595544,679956503256605,482818,102,1
875,0.022745335860214617,679956545086343,483095,103,4
876,0.07295400221115503,679956586916081,483304,103,1
877,0.05116337790204741,679956628745819,483532,103,2
878,0.030704575564945883,679956670575557,483812,103,5
879,0.02235000734126594,679956682613791,484557,103,43
880,0.041480469031561155,679956694652025,484617,103,1
881,0.03158880212386928,679956706690259,484710,103,3
882,0.022109875164175005,679956718728493,484804,103,3
883,0.021787528192001544,679956722507188,485272,103,28
884,0.02174012276678649,679956739554139,485394,103,4
885,0.022530593030827058,679956794185498,485618,103,1
886,0.029698168113500234,679956848816857,485840,103,1
887,0.02149181942187302,679956866441889,486338,104,26
888,0.03759483179845893,679956933994706,486695,104,1
889,0.15617796966142286,679957001547523,487028,104,1
890,0.059307040895472354,679957069100340,487411,104,4
891,0.03543723322289786,679957156872795,488042,104,14
892,0.10008391120567746,679957244645250,488436,104,1
893,0.026530637818593234,679957273204377,488882,104,18
894,0.031062790977333124,679957301763504,489047,104,1
895,0.02623246762817919,679957313783062,489186,104,4
896,0.026729513294045805,679957325802620,489277,104,1
897,0.024107436214834202,679957362761299,489590,104,8
898,0.049918510882286576,679957399719978,489780,104,1
899,0.03568830811464726,679957436678657,489970,104,1
900,0.02543431099892959,679957464095440,490178,105,4
901,0.10384397630424659,679957491512223,490333,105,1
902,0.06779123259133533,679957518929006,490520,105,3
903,0.035855946966539126,679957546345789,490773,105,7
904,0.02395629477670723,679957563970821,490998,105,9
905,0.022814265721066932,679957573288588,491156,105,6
906,0.042717337558201014,679957582606355,491230,105,1
907,0.032137542461303334,679957591924122,491303,105,1
908,0.022863077078660893,679957601241889,491410,105,3
909,0.021860113361571534,679957621475169,491629,105,9
910,0.08117199764401338,679957641708449,491714,105,1
911,0.06459180566561525,679957661941729,491799,105,1
912,0.04879793957905752,679957682175009,491917,105,3
913,0.03381735913321314,679957702408289,492034,105,3
914,0.02136184687027736,679957714427847,492222,105,7
915,0.021220960472278318,679957754511606,492460,105,2
916,0.060313498197477,679957794595365,492677,105,1
917,0.022226835846396665,679957834679124,492911,105,2
918,0.021943280522946054,679957887380407,493216,105,2
919,0.10518180304453972,679957977591251,493650,105,1
920,0.021589168760179266,679958080353320,494425,105,24
921,0.226923418508722,679958183115389,494794,105,1
922,0.16784711194019797,679958285877458,495161,105,1
923,0.11228110333044712,679958388639527,495559,105,3
924,0.06051736586777808,679958406849111,495721,105,4
925,0.07080766448562774,679958425058695,495834,105,1
926,0.05094270024682944,679958443268279,495963,105,2
927,0.04070404175450224,679958546030348,496522,105,13
928,0.05125164717062956,679958633802803,496926,105,1
929,0.07683777846336029,679958699220297,497216,105,1
930,0.03661037309161853,679958728851549,497590,105,11
931,0.30030094571427846,679958758482801,497794,105,1
932,0.232673625128687,679958788114053,498029,105,3
933,0.1736606665243853,679958817745305,498264,105,3
934,0.12277134374650917,679958847376557,498548,105,6
935,0.07931597805091659,679958877007809,498802,105,4
936,0.04250367905078347,679958906639061,499165,105,11
937,0.03199295032373749,679958919857843,499428,105,10
938,0.0996067460345341,679958933076625,499542,105,1
939,0.06421208342332592,679958946295407,499658,105,1
940,0.03202586571415665,679958959514189,499869,105,7
941,0.032115883123453606,679958971533747,499992,105,3
942,0.03050380497437591,679958989743331,500139,105,3
943,0.027314099112933164,679959001762889,500456,105,15
944,0.026271120756843902,679959014988507,500611,105,5
945,0.037099291303062866,679959028214125,500701,105,1
946,0.027812100672761596,679959041439743,500838,105,4
947,0.02568286167425001,679959053112687,501007,105,6
948,0.026055642894378894,679959064785631,501091,105,1
949,0.02516219877654517,679959135095855,501354,105,2
950,0.05165754663295504,679959205406079,501604,105,1
951,0.03352180770151163,679959217614253,501730,105,2
952,0.08343072172375068,679959229822427,501838,105,1
953,0.04885022264579209,679959242030601,501947,105,1
954,0.028768014448876996,679959329528124,502473,105,7
955,0.11092949719396743,679959419738968,502901,105,1
956,0.035843327470062206,679959494095861,503265,105,7
957,0.06315878371236093,679959568452754,503535,105,1
958,0.030218190301901832,679959656013983,503994,105,4
959,0.07619611788139338,679959743575212,504393,105,1
960,0.02822026446523057,679959817932105,504708,105,4
961,0.025053882231708315,679959853341697,505027,105,7
962,0.03957182959692823,679959888751289,505244,105,1
963,0.02495555472393254,679959905365986,505418,105,4
964,0.02467159931164073,679959917385544,505525,105,2
965,0.023851989014030153,679959958702892,505845,105,11
966,0.03916575226229433,679960000020240,506003,105,1
967,0.023703461227549072,679960026321344,506219,105,5
968,0.026027476356232232,679960067638692,506375,105,1
969,0.026636661075588142,679960155136215,506806,105,1
970,0.0673884508389052,679960245347059,507235,105,1
971,0.022531245310905446,679960267245384,507658,105,19
972,0.04410275362352622,679960289143709,507786,105,1
973,0.03348685494249426,679960311042034,507947,105,3
974,0.0249304787688069,679960422998185,508399,105,5
975,0.0603306009831219,679960534954336,508780,105,1
976,0.03244547736463379,679960622726791,509197,105,2
977,0.05035523994415759,679960710499246,509591,105,1
978,0.026146543491890568,679960770437112,509962,105,7
979,0.023189186607102837,679960803784206,510266,105,7
980,0.022908680354836033,679960815803764,510421,105,5
981,0.0230000977912995,679960831349941,510491,106,1
982,0.024655273972823556,679960918847464,510921,106,1
983,0.062489112310312615,679961009058308,511351,106,1
984,0.022240557290148337,679961030874019,511740,107,17
985,0.02195351665579832,679961052689730,511888,107,2
986,0.020915687265714734,679961057245195,512165,107,15
987,0.037587958232847496,679961061800660,512212,107,1
988,0.02849463402168698,679961066356125,512259,107,1
989,0.020737496271603182,679961083727952,512425,108,4
990,0.08859775407149055,679961101099779,512535,108,1
991,0.07015803629020985,679961118471606,512647,108,1
992,0.05294852711408884,679961135843433,512861,108,7
993,0.037021809876707765,679961153215260,513116,108,10
994,0.022392752879829093,679961170587087,513518,108,19
995,0.020133133161876125,679961175142552,513919,108,23
996,0.020104062708491913,679961212277970,514156,108,7
997,0.0926828030801574,679961249413388,514292,108,1
998,0.07694560991370991,679961286548806,514426,108,1
999,0.06240255548480351,679961323684224,514561,108,1
1000,0.04898650795211977,679961360819642,514714,108,2


==> data/sparse_news20.binary.gz_L50_T1k.csv <==
1355191
3.357362890983423E-4
iteration,g,flops,ms,nnz,q_pops
1,0.15416361647329488,108399639861,293,1,1
2,0.22185673194004052,108422278226,512,2,1
3,0.41859398147911386,108458122602,967,3,1
4,0.6791173698659924,108493966978,1207,3,1
5,0.3730576132557801,108529811354,1416,3,6
6,0.4251797496046542,108565655730,1721,3,1
7,0.3223783748609334,108601500106,1952,3,2
8,0.28979925192918016,108637344482,2201,3,8
9,0.28376628175254237,108673188858,2435,3,1
10,0.20967691334369376,108709033234,2733,3,26
11,0.25450017658463514,108744877610,2966,3,1
12,0.1919615561777501,108767515975,3122,3,9
13,0.12057563033741465,108780524215,3304,4,49
14,0.07817545741359315,108798172928,3492,5,35
15,0.10002891202212556,108829189505,3701,6,1
16,0.10397189674885117,108851020091,3838,7,1
17,0.0597649041783508,108862945095,3981,8,35
18,0.06092102401014566,108885616708,4134,9,1
19,0.0565440022984518,108890264442,4169,9,3
20,0.0499610768096181,108903272682,4270,9,8
21,0.03519526470254236,108907920416,4370,9,37
22,0.036204928553844724,108920928656,4467,9,5
23,0.032765087889126694,108932853660,4568,9,14
24,0.03396062625928293,108947953130,4669,10,1
25,0.028120792034822654,108951334839,4695,11,5
26,0.023811718806241926,108972573461,4830,12,16
27,0.03900612853131778,109007637865,5042,13,1
28,0.052232794378982574,109030276230,5180,13,1
29,0.03411155554017444,109047924943,5305,13,7
30,0.024924394646593673,109060933183,5396,13,8
31,0.024543151014675486,109072858187,5478,13,2
32,0.017912378488544867,109084740173,5580,14,16
33,0.020014785251066806,109107875240,5737,15,1
34,0.0208483484094766,109129705826,5873,15,1
35,0.017047318845776163,109134353560,5908,15,7
36,0.014419739714638785,109139001294,5942,15,2
37,0.018936140398901003,109152009534,6022,15,1
38,0.017103790016801255,109169658247,6141,15,2
39,0.015104864215932018,109173039956,6176,15,17
40,0.012816321198846835,109180241105,6236,16,17
41,0.012911330397883409,109196189727,6334,17,1
42,0.013166291758476447,109208114731,6408,17,1
43,0.011495808473002626,109221122971,6500,17,2
44,0.01064389905562038,109236222441,6593,17,2
45,0.012407494008573893,109267239018,6768,17,1
46,0.02932151276002752,109289877383,6894,17,1
47,0.009997754666697153,109302885623,6976,17,8
48,0.011073588409927762,109333902200,7168,17,2
49,0.02433270320872503,109356540565,7283,17,1
50,0.013291688954684666,109374189278,7406,17,9
51,0.013786728457061878,109386114282,7478,17,3
52,0.009941384875949722,109399122522,7565,17,7
53,0.009635385103627046,109402504231,7586,17,3
54,0.008322431960045812,109417603701,7680,17,10
55,0.009179233115978257,109422251435,7704,17,1
56,0.014139114489753706,109426899169,7730,17,1
57,0.007925390658114852,109434561002,7783,18,10
58,0.008897643803975284,109456391588,7928,18,1
59,0.008193895041140504,109468316592,8000,18,1
60,0.008936650353258021,109481324832,8081,18,1
61,0.007030075752488553,109494333072,8171,18,4
62,0.006770286331407068,109497714781,8205,18,15
63,0.006024180500776388,109509639785,8288,18,6
64,0.006894655397508246,109527075762,8383,19,1
65,0.006392931339463769,109552815936,8555,20,1
66,0.012989062881463637,109574054558,8695,20,1
67,0.009188807328259635,109591703271,8810,20,5
68,0.008390001330792691,109596351005,8840,20,2
69,0.008252446741978241,109600998739,8868,20,1
70,0.006952618775789808,109612880725,8952,20,4
71,0.005295504337280095,109635552338,9095,20,5
72,0.010944493078165498,109670616742,9302,20,1
73,0.018068864555447577,109693255107,9426,20,1
74,0.010073866985916037,109706263347,9516,20,6
75,0.005669409346260072,109719271587,9608,20,8
76,0.00784655740157684,109750288164,9779,20,1
77,0.011432401522164029,109767936877,9875,20,1
78,0.008554042603245502,109789767463,10001,20,4
79,0.007809695336987369,109801692467,10075,20,3
80,0.006123804387232358,109816791937,10173,20,6
81,0.0045132374460778585,109828716941,10253,20,8
82,0.004382594357386965,109832098650,10274,20,2
83,0.00451465823210565,109854737015,10393,20,1
84,0.0048447052795071435,109867745255,10473,20,1
85,0.008087399324439935,109902809659,10684,20,1
86,0.008415733782471449,109920458372,10787,20,1
87,0.00596242471366971,109925106106,10823,20,6
88,0.0067018273090881965,109938114346,10900,20,1
89,0.005268176182448228,109960752711,11039,20,9
90,0.007105089871215236,109965400445,11067,20,1
91,0.0044335585049898735,109977325449,11165,20,13
92,0.00491938119434474,109992424919,11251,20,1
93,0.004350083195663089,110005433159,11332,20,3
94,0.005070942468673177,110036449736,11501,20,1
95,0.008214513851657078,110058280322,11625,20,1
96,0.005358416571874419,110075929035,11743,20,9
97,0.004595532860480646,110079310744,11772,20,6
98,0.0038664802974490817,110091192730,11842,20,3
99,0.003837660925852253,110095840464,11872,20,3
100,0.0034807805598141618,110108848704,11950,20,3
101,0.0035004622616482193,110116049853,11992,20,2
102,0.0029076474045588332,110127974857,12081,20,9
103,0.003412446598360077,110149213479,12198,20,1
104,0.00324313597257021,110153861213,12227,20,1
105,0.003092670936464918,110166869453,12310,20,5
106,0.0033100434672011844,110170251162,12329,20,1
107,0.003075009200920373,110182176166,12420,20,3
108,0.0035878348979263702,110198124788,12515,20,1
109,0.0028063361287195177,110213224258,12610,20,3
110,0.0030644039853031666,110244240835,12793,20,1
111,0.007999661764629965,110266879200,12916,20,1
112,0.005067459066503129,110279887440,13004,20,6
113,0.0038926390896271584,110297536153,13116,20,3
114,0.003753472949260641,110320671220,13251,20,4
115,0.003501731889950505,110333679460,13330,20,1
116,0.003371191511993258,110338327194,13361,20,3
117,0.002574109772222695,110342974928,13386,20,1
118,0.0037260727613165853,110365646541,13516,20,1
119,0.004137786532294037,110377571545,13590,20,1
120,0.002944954851900173,110390579785,13682,20,6
121,0.002623017723588011,110393961494,13715,20,8
122,0.002544366501945153,110411610207,13835,20,3
123,0.0029494340255224382,110423535211,13912,20,1
124,0.002523348853413099,110438634681,14023,20,4
125,0.0024604030578062653,110446296514,14081,20,4
126,0.0023348420834632248,110458178500,14155,20,2
127,0.0020400546030649694,110461560209,14182,20,4
128,0.0021202316214389114,110483390795,14314,20,1
129,0.004407497040587375,110514407372,14501,20,1
130,0.008520632456532022,110537045737,14644,20,1
131,0.0033042097875487383,110550053977,14731,20,4
132,0.003943426053388061,110554701711,14760,20,1
133,0.0034072843807728963,110559349445,14799,20,3
134,0.002869057973667793,110572357685,14890,20,5
135,0.002406072697326212,110584282689,14967,20,5
136,0.0025538934740796052,110601931402,15084,20,1
137,0.0022037282194153395,110636995806,15288,20,3
138,0.013716715970672049,110659634171,15420,20,1
139,0.00412955450476259,110672642411,15512,20,8
140,0.002958956012544376,110687741881,15618,20,9
141,0.0015204383332875666,110699666885,15711,20,11
142,0.0029098520125765046,110720905507,15830,20,1
143,0.0034858976784575726,110755969911,16020,20,1
144,0.007220477270627138,110777800497,16148,20,1
145,0.004397583801069701,110790808737,16226,20,4
146,0.003942711822150361,110808457450,16335,20,5
147,0.0023026245721725,110813105184,16380,20,10
148,0.0022037306606147505,110817752918,16409,20,1
149,0.002891106311757251,110830761158,16490,20,2
150,0.002301143866774035,110834142867,16516,20,4
151,0.0022194330789440746,110856781232,16640,20,2
152,0.0047161298553211675,110887797809,16811,20,1
153,0.0040899401960893915,110905446522,16915,20,1
154,0.00318970098806774,110918454762,17006,20,5
155,0.003475412462290259,110930379766,17088,20,3
156,0.003174267008893686,110945479236,17184,20,3
157,0.002225479597849112,110957404240,17263,20,9
158,0.0027319208114223916,110969286226,17328,20,1
159,0.002328894436053666,110985234848,17426,20,5
160,0.0023475845047823225,110992435997,17468,20,1
161,0.0019658181166128195,110995817706,17495,20,5
162,0.001882540651299585,111008825946,17571,20,2
163,0.001972409907100434,111021834186,17649,20,1
164,0.0022898560355447926,111025215895,17670,20,2
165,0.0014357507336149428,111028597604,17703,20,10
166,0.0015913706911061646,111051235969,17820,20,2
167,0.0032347165533983834,111082252546,18027,20,1
168,0.003296386690253499,111104083132,18154,20,1
169,0.004456526089125073,111108730866,18182,20,1
170,0.004576254478057235,111113378600,18208,20,1
171,0.002798715747560374,111131027313,18311,20,5
172,0.002310429194382573,111142952317,18393,20,5
173,0.002076991837744303,111158051787,18487,20,3
174,0.0017835402873338294,111171060027,18576,20,2
175,0.0016223962667733399,111182985031,18650,20,3
176,0.002158561056542191,111204223653,18769,20,1
177,0.0024953081159003096,111208871387,18798,20,1
178,0.002066524328932029,111234611561,18950,20,3
179,0.0033366506296234268,111247619801,19038,20,1
180,0.0024828575492397364,111265268514,19158,20,4
181,0.0015179631201621812,111278276754,19335,20,11
182,0.0019177890344668786,111282924488,19433,20,3
183,0.0011141068502567245,111305596101,19590,20,8
184,0.0043497959496694855,111336612678,19764,20,1
185,0.005113628619184064,111359251043,19900,20,1
186,0.0026317673211892607,111371176047,19999,20,6
187,0.0018045426465387094,111386275517,20127,20,6
188,0.0016415976868827183,111399283757,20243,20,5
189,0.0016613236617186538,111411208761,20343,20,3
190,0.0015315278062572916,111423090747,20432,20,3
191,0.0013680450168645827,111430752580,20493,20,5
192,0.0012157382520433914,111452583166,20658,20,4
193,0.0031821687841345377,111487647570,20886,20,1
194,0.0065994556797543975,111510285935,21057,20,1
195,0.0026315959396840827,111527934648,21236,20,5
196,0.003059764862417703,111532582382,21274,20,1
197,0.002319513540706437,111537230116,21315,20,2
198,0.0027384304735027917,111550238356,21427,20,4
199,0.0022018227545593507,111563246596,21535,20,4
200,0.0017423159222653185,111566628305,21577,20,5
201,0.0015597089118025743,111570010014,21604,20,2
202,0.0013566584585479804,111577211163,21659,20,4
203,0.0012323607633852852,111592310633,21767,20,2
204,0.001191094520460347,111604235637,21846,20,1
205,0.0014468579053352698,111621884350,21965,20,1
206,0.0010279487437182709,111633809354,22056,20,2
207,0.0015850534951122924,111646817594,22146,20,1
208,0.0016666618953784182,111669455959,22286,20,1
209,0.0038293626368786533,111700472536,22497,20,1
210,0.0017721003224369573,111722303122,22657,20,2
211,0.0028825758115498834,111726950856,22688,20,1
212,0.0020369599195073076,111731598590,22719,20,2
213,0.00217374982044967,111744606830,22813,20,4
214,0.0015737612551755607,111757615070,22895,20,4
215,0.0011746665310959905,111775263783,23036,20,10
216,0.002793324958361438,111806280360,23216,20,1
217,0.004389899037615589,111828918725,23347,20,1
218,0.0017375019917406035,111840843729,23452,20,10
219,0.001947320199511499,111855943199,23549,20,1
220,0.0011484578835150043,111867825185,23638,20,8
221,0.001686338015148013,111890960252,23763,20,1
222,0.0024406416292663356,111912198874,23888,20,1
223,0.0013986708176882492,111925207114,23990,20,7
224,0.0022975509516371256,111960271518,24196,20,1
225,0.0034406927159048774,111977920231,24309,20,1
226,0.002209092839561685,112000558596,24460,20,8
227,0.002226522189172419,112005206330,24499,20,4
228,0.001594406358731933,112017131334,24603,20,8
229,0.0020576720520519426,112030139574,24694,20,1
230,0.0016298887277300187,112033521283,24723,20,4
231,0.0014861338934276328,112046529523,24840,20,4
232,0.0018335666386542135,112051177257,24876,20,1
233,0.0016109876823864262,112067125879,25021,20,4
234,0.0014568302538752085,112070507588,25052,20,4
235,0.0014298092673637427,112085607058,25164,20,3
236,0.0013695386266302158,112097532062,25255,20,3
237,0.0010791302195745506,112119362648,25424,20,3
238,0.001723020280870803,112124010382,25462,20,1
239,8.590012252485389E-4,112137018622,25575,20,5
240,0.0010862780604011452,112141666356,25610,20,1
241,0.0013355562340237126,112159315069,25747,20,4
242,0.0017129761371165023,112171240073,25825,20,1
243,0.0011389505762747856,112174621782,25853,20,5
244,0.0011936091755801513,112187630022,25961,20,1
245,8.620514438306569E-4,112194831171,26039,20,8
246,9.495590703940881E-4,112207839411,26148,20,1
247,0.0011540500831437297,112238855988,26398,20,2
248,0.004262893226111001,112261494353,26558,20,1
249,0.0016151707181985106,112279143066,26697,20,8
250,0.0016304908423681087,112310159643,26914,20,3
251,0.00391015495654309,112332798008,27058,20,1
252,0.0022044926086817267,112347897478,27186,20,7
253,0.0017163226060557231,112359822482,27280,20,8
254,0.001630578428154844,112382494095,27423,20,2
255,0.002062440523948224,112417558499,27645,20,1
256,0.00395261752746389,112439389085,27795,20,1
257,0.0027414721838474273,112452397325,27895,20,4
258,0.001587819075779555,112465405565,28016,20,7
259,0.00192306721108337,112470053299,28054,20,2
260,0.0017846559635063645,112474701033,28088,20,1
261,0.002093894231812662,112492349746,28216,20,5
262,0.001590824911337681,112504231732,28304,20,5
263,0.0014688971928502013,112516156736,28386,20,3
264,0.001583598868713604,112537395358,28524,20,1
265,0.0016668156617343922,112549320362,28604,20,1
266,0.0014311434669927801,112552702071,28631,20,3
267,0.001331934760754498,112556083780,28656,20,2
268,0.0014508121671272035,112571183250,28756,20,2
269,0.0013898834250095867,112584191490,28838,20,1
270,0.001451274197536458,112597199730,28927,20,1
271,0.0013525401917018254,112604861563,28986,20,4
272,7.761673695842016E-4,112609509297,29037,20,10
273,0.002177925496781077,112614157031,29072,20,1
274,0.0010157224235612463,112631805744,29187,20,3
275,6.79630235570614E-4,112649241721,29290,20,2
276,0.0016030454575326936,112674981895,29440,20,1
277,0.0020546343576558473,112697620260,29574,20,1
278,0.0014955952178620096,112709545264,29654,20,2
279,0.0012783595865428665,112722553504,29764,20,3
280,8.204652602560987E-4,112753570081,29970,20,7
281,0.0028835606949370765,112775400667,30121,20,1
282,0.0012242263986994477,112788408907,30218,20,9
283,9.9741878101572E-4,112803508377,30322,20,6
284,7.33068243236133E-4,112815433381,30402,20,6
285,9.620737415544098E-4,112833082094,30508,20,1
286,0.00117176302718739,112837729828,30537,20,1
287,0.0012968194072740945,112842377562,30564,20,1
288,9.416926247431904E-4,112865015927,30703,20,7
289,0.0025858766070435764,112900080331,30911,20,1
290,0.002907593779382233,112913088571,31015,20,1
291,0.002240078562715569,112934327193,31163,20,3
292,0.0013638739710076847,112947335433,31255,20,12
293,0.0014480221925775283,112950717142,31277,20,3
294,0.0012956731655961212,112962642146,31350,20,2
295,0.0013045797317758818,112980290859,31459,20,1
296,0.0011281797947089453,112983672568,31487,20,5
297,0.0011838071217987634,112995554554,31560,20,2
298,0.001328916838096215,113026571131,31741,20,1
299,0.002568970853249107,113048401717,31868,20,1
300,0.0013766871520269253,113063501187,31975,20,7
301,0.001165810500245662,113076509427,32061,20,5
302,7.782843517627461E-4,113081157161,32104,20,8
303,8.231904783875368E-4,113085804895,32133,20,1
304,0.0012711258829729802,113101753517,32230,20,1
305,0.0010892651099984026,113113678521,32313,20,5
306,0.0013247620832957628,113126686761,32398,20,1
307,0.00127416239380943,113149325126,32543,20,2
308,0.0016254513868911016,113161250130,32618,20,1
309,9.484091208811578E-4,113178898843,32740,20,7
310,0.0017079710121910687,113209915420,32929,20,1
311,0.0017987917835932666,113222923660,33005,20,1
312,0.001379737294176409,113245562025,33145,20,4
313,0.0015230547294455077,113268697092,33282,20,4
314,0.0013293285542097784,113283796562,33375,20,1
315,0.001026284651605699,113296804802,33465,20,8
316,0.0011618049113643228,113300186511,33486,20,2
317,0.001030062518289425,113303568220,33509,20,3
318,9.414648681201158E-4,113310769369,33574,20,5
319,9.856974911618753E-4,113333440982,33719,20,1
320,0.0013730741306849925,113368505386,33938,20,1
321,0.0031163971883836363,113391143751,34065,20,1
322,0.0016228252309387955,113408792464,34182,20,6
323,0.001812119863100582,113413440198,34213,20,1
324,0.0014659316425090017,113418087932,34248,20,4
325,0.002000427435082387,113431096172,34328,20,1
326,0.0016975718808791976,113444104412,34409,20,2
327,0.0018802275071650783,113456029416,34491,20,2
328,0.00123160978370786,113467954420,34788,20,6
329,0.0019033983789907307,113489785006,35020,20,1
330,0.00112224191328086,113501666992,35108,20,4
331,7.012732445312368E-4,113516766462,35231,20,5
332,8.521500676213391E-4,113521414196,35264,20,1
333,9.969328010763243E-4,113526061930,35300,20,2
334,0.0010543470252012152,113543710643,35425,20,3
335,9.637668165657199E-4,113555635647,35524,20,2
336,0.001213675807025354,113568643887,35643,20,1
337,0.0011487778420890974,113581652127,35762,20,1
338,0.001381422751743533,113612668704,35986,20,2
339,0.0027273690142487162,113635307069,36119,20,1
340,7.807839237672557E-4,113652955782,36244,20,9
341,0.0015808455359211213,113683972359,36438,20,1
342,0.00267640172519846,113705210981,36569,20,1
343,0.0013008730798573427,113718219221,36664,20,8
344,0.0011972316488981923,113730144225,36767,20,6
345,0.0012448083021156715,113745243695,36873,20,1
346,0.0012556908424213263,113748625404,36897,20,2
347,0.0012012850155435537,113752007113,36922,20,2
348,9.013619766021037E-4,113773837699,37069,20,6
349,9.952617103023559E-4,113781499532,37117,20,1
350,8.020394772961317E-4,113794507772,37203,20,3
351,8.288242819076282E-4,113806432776,37278,20,2
352,8.149487489963349E-4,113811080510,37308,20,1
353,0.0019828117382420965,113815728244,37337,20,1
354,0.0010234324512544773,113828736484,37420,20,2
355,8.520576075042842E-4,113840618470,37491,20,2
356,7.155025176977186E-4,113858267183,37608,20,7
357,7.677460903098745E-4,113862914917,37638,20,1
358,6.736829643970694E-4,113870116066,37689,20,5
359,6.792024460582738E-4,113886064688,37789,20,1
360,7.271247397447392E-4,113921129092,38010,20,1
361,0.0053278237659461795,113943767457,38139,20,1
362,0.0015212797667123893,113956775697,38234,20,8
363,0.001060518787184091,113971875167,38335,20,6
364,9.783337567317058E-4,113983800171,38412,20,5
365,0.0011278296431717091,114006438536,38537,20,1
366,0.0010945305559386994,114018363540,38611,20,2
367,9.443519894861476E-4,114031371780,38704,20,9
368,8.14035937865933E-4,114034753489,38728,20,4
369,8.360513511244752E-4,114038135198,38749,20,1
370,8.922175348551179E-4,114055783911,38866,20,2
371,0.0010613194991940349,114086800488,39050,20,1
372,0.0016405586567031548,114108631074,39176,20,1
373,0.0011116189791666785,114113278808,39213,20,5
374,0.00112025245406987,114126287048,39303,20,2
375,9.004064339379672E-4,114130934782,39340,20,5
376,0.001017775233576145,114143943022,39422,20,2
377,7.35296445785014E-4,114159042492,39523,20,8
378,5.85940236311684E-4,114176691205,39632,20,5
379,0.0011254783949943283,114211755609,39823,20,1
380,0.004036208380662443,114234393974,40103,20,1
381,9.507131616198773E-4,114246318978,40220,20,9
382,0.0014874191338421336,114267557600,40357,20,1
383,8.953996644608799E-4,114280565840,40546,20,7
384,0.0011745000790661505,114311582417,40751,20,1
385,0.0016287481661944206,114334254030,40982,20,1
386,8.105768124848796E-4,114347262270,41094,20,8
387,9.03146015136378E-4,114359187274,41172,20,2
388,8.716600870962645E-4,114363835008,41215,20,4
389,0.001056223583352833,114381483721,41411,20,1
390,7.638573708966443E-4,114386131455,41455,20,4
391,0.001020536949139517,114407962041,41623,20,1
392,8.16457084077517E-4,114419844027,41720,20,5
393,9.649404390798176E-4,114445584201,41904,20,1
394,0.0014201061470357726,114468222566,42040,20,1
395,0.0011497783844651322,114480147570,42122,20,4
396,0.001138598144119148,114493155810,42205,20,2
397,9.874940548422106E-4,114496537519,42233,20,4
398,9.067973052966904E-4,114511636989,42382,20,3
399,9.583489005669007E-4,114515018698,42423,20,1
400,6.907368244354324E-4,114528026938,42594,20,6
401,7.997933326994704E-4,114539951942,42687,20,1
402,6.214281054426826E-4,114557600655,42866,20,6
403,6.014985859361473E-4,114562248389,42910,20,2
404,0.001408360948160495,114566896123,42956,20,1
405,6.274586471863641E-4,114579904363,43066,20,5
406,5.303176860137455E-4,114587566196,43122,20,4
407,5.174928840167386E-4,114600574436,43204,20,1
408,5.916270007569462E-4,114631591013,43393,20,5
409,0.0025143786263293407,114654229378,43521,20,1
410,0.0010505281521863271,114669328848,43631,20,6
411,7.379726133844696E-4,114681253852,43719,20,6
412,9.233470176063326E-4,114698902565,43839,20,1
413,4.679340739718536E-4,114702284274,43872,20,7
414,3.9927261953712716E-4,114709485423,43921,20,3
415,4.068850620314828E-4,114721367409,43995,20,1
416,3.04762907212138E-4,114734375649,44085,20,5
417,3.562298971338801E-4,114739023383,44113,20,1
418,9.421155068783984E-4,114743671117,44146,20,1
419,6.680366186420274E-4,114765501703,44282,20,2
420,8.071284145024681E-4,114796518280,44469,20,1
421,0.0026648234186536623,114819156645,44597,20,1
422,8.891011920217392E-4,114831081649,44682,20,10
423,0.0011603184275077124,114848730362,44787,20,1
424,0.0010335669912599156,114861738602,44872,20,2
425,7.493235274378451E-4,114876838072,44984,20,7
426,0.0010666698804639746,114911902476,45220,20,1
427,0.002917941654606552,114933141098,45369,20,1
428,0.001152911475189231,114946149338,45465,20,7
429,6.704568996542716E-4,114958074342,45553,20,8
430,7.81505971731639E-4,114974022964,45647,20,1
431,5.408959377662637E-4,114987031204,45739,20,6
432,6.184893159142126E-4,114990412913,45762,20,2
433,5.613773059346285E-4,114993794622,45788,20,2
434,3.490048208780113E-4,115011443335,45903,20,8
435,7.253098945115664E-4,115034578402,46038,20,1
436,0.0015590448660278726,115057216767,46161,20,1
437,9.56277555210913E-4,115061864501,46192,20,3
438,0.0013840845040372326,115066512235,46225,20,1
439,7.086163841650245E-4,115079520475,46313,20,6
440,7.344554201951315E-4,115091445479,46384,20,1
441,9.029731880927675E-4,115113276065,46512,20,1
442,6.202015339255109E-4,115125201069,46588,20,5
443,7.396480577779223E-4,115140300539,46678,20,1
444,5.645023964330854E-4,115153308779,46767,20,5
445,9.7704535227465E-4,115184325356,46944,20,1
446,0.001668159277946806,115206963721,47066,20,1
447,7.469655205479767E-4,115211611455,47105,20,7
448,8.985905660022111E-4,115229260168,47207,20,1
449,6.466336058252096E-4,115264324572,47422,20,7
450,0.00230232121232871,115286962937,47542,20,1
451,0.0016649133594854209,115299971177,47624,20,6
452,9.807842335424982E-4,115312979417,47711,20,6
453,7.609269909371708E-4,115328078887,47816,20,8
454,8.856472762673869E-4,115340003891,47883,20,1
455,6.427992994477916E-4,115343385600,47911,20,6
456,6.385027917170733E-4,115355267586,47987,20,2
457,5.96921086461576E-4,115359915320,48021,20,2
458,7.370136814426954E-4,115364563054,48053,20,1
459,9.373981744946537E-4,115382211767,48166,20,2
460,7.235425860313231E-4,115404883380,48306,20,2
461,0.0014396880361161979,115435899957,48491,20,1
462,0.001620206837794989,115457730543,48624,20,1
463,0.0012246020052154804,115470738783,48704,20,3
464,8.624207685181243E-4,115482663787,48787,20,4
465,8.998403857154788E-4,115495672027,48870,20,1
466,5.430712915177851E-4,115516910649,49011,20,11
467,0.0010980233736724331,115528835653,49089,20,1
468,7.631510538855076E-4,115532217362,49122,20,5
469,6.524062499623128E-4,115535599071,49145,20,1
470,6.007556859614018E-4,115542800220,49199,20,5
471,6.615336230737711E-4,115560448933,49322,20,1
472,4.731601845142198E-4,115575548403,49440,20,2
473,4.63333300210455E-4,115580196137,49478,20,4
474,0.0013009315239293187,115584843871,49508,20,1
475,6.833751652181679E-4,115597852111,49606,20,4
476,9.015554897527533E-4,115610860351,49703,20,1
477,7.498867084447192E-4,115641876928,49905,20,2
478,0.0017594502831814638,115664515293,50027,20,1
479,6.971304720388769E-4,115676440297,50126,20,9
480,8.341030957982469E-4,115694089010,50244,20,1
481,5.483195720655268E-4,115707097250,50342,20,7
482,5.188396897936294E-4,115719022254,50429,20,6
483,5.148067115159041E-4,115730904240,50510,20,2
484,4.405027129498795E-4,115746003710,50623,20,5
485,8.950666968231152E-4,115781068114,50833,20,1
486,0.0027707664813923574,115803706479,50958,20,1
487,9.284421459823261E-4,115825537065,51109,20,8
488,0.0011535260251300332,115830184799,51140,20,1
489,8.266838311755003E-4,115834832533,51175,20,3
490,8.685498901764941E-4,115847840773,51258,20,2
491,6.316579035750024E-4,115860849013,51355,20,8
492,7.448428880011485E-4,115868510846,51408,20,4
493,6.166505777477725E-4,115871892555,51433,20,3
494,5.862880164386047E-4,115889541268,51555,20,3
495,6.816464632222907E-4,115920557845,51756,20,1
496,0.0016129677455700825,115941796467,51877,20,1
497,5.964459771358203E-4,115953721471,51969,20,11
498,7.329416103850985E-4,115969670093,52075,20,1
499,6.157959052493372E-4,115982678333,52180,20,5
500,4.4636364928759046E-4,115997777803,52306,20,5
501,5.3593610151083E-4,116009702807,52394,20,1
502,3.847442007764308E-4,116022711047,52485,20,8
503,4.958934405616397E-4,116027358781,52514,20,1
504,0.0010090883560742363,116032006515,52547,20,1
505,5.670920460780611E-4,116049655228,52655,20,4
506,5.012278794055891E-4,116053036937,52676,20,2
507,4.139565712326479E-4,116056418646,52698,20,2
508,3.7779563567755313E-4,116078249232,52836,20,4
509,7.322578629427354E-4,116103989406,52997,20,1
510,0.0016924966002686513,116126627771,53246,20,1
511,6.342250594769365E-4,116139636011,53478,20,3
512,8.039470686961564E-4,116151561015,53555,20,1
513,3.72675758666602E-4,116182577592,53758,20,11
514,0.001794243330278655,116205215957,53920,20,1
515,8.302055519356344E-4,116218224197,54048,20,7
516,6.683641251816154E-4,116235872910,54218,20,7
517,0.001248952577567891,116270937314,54469,20,1
518,0.0014559392900109884,116293608927,54656,20,1
519,6.946662758351667E-4,116306617167,54779,20,10
520,9.00952395056197E-4,116311264901,54813,20,1
521,7.600982198548731E-4,116326364371,54919,20,3
522,6.663578054848158E-4,116331012105,54955,20,4
523,7.182664833277633E-4,116342894091,55039,20,4
524,6.740553658157826E-4,116354819095,55111,20,2
525,6.104766106014206E-4,116376649681,55241,20,2
526,5.181859464677116E-4,116388574685,55316,20,5
527,6.609400794605686E-4,116401582925,55393,20,1
528,6.184283176550175E-4,116419231638,55497,20,2
529,4.777452737223389E-4,116426432787,55554,20,10
530,5.168629813463476E-4,116449071152,55696,20,1
531,0.0012857705897223223,116480087729,55897,20,1
532,6.877595990448666E-4,116493095969,56005,20,3
533,7.488998193285426E-4,116497743703,56049,20,2
534,5.454445221401829E-4,116512843173,56196,20,4
535,5.069990980400811E-4,116516224882,56229,20,2
536,4.190345044773812E-4,116520872616,56285,20,7
537,5.791748020633364E-4,116542111238,56455,20,1
538,7.685149753499363E-4,116554036242,56567,20,1
539,7.116360483015641E-4,116567044482,56696,20,2
540,5.731884551997881E-4,116584693195,56840,20,2
541,9.178333028161307E-4,116607828262,56964,20,1
542,7.216053657274361E-4,116620836502,57036,20,2
543,4.3406234023217667E-4,116624218211,57068,20,9
544,3.5908778107700506E-4,116636100197,57142,20,4
545,4.5610356774491593E-4,116648025201,57234,20,1
546,3.8953569822381377E-4,116670663566,57422,20,2
547,7.146239086775408E-4,116705727970,57674,20,1
548,0.001181064080382003,116727558556,57846,20,1
549,7.428228816916291E-4,116745207269,57998,20,7
550,8.525840609712772E-4,116749855003,58035,20,1
551,6.201652666296221E-4,116762863243,58150,20,5
552,7.349746267121992E-4,116767510977,58187,20,1
553,6.279646684854165E-4,116782610447,58321,20,5
554,4.8828111514646514E-4,116795618687,58427,20,5
555,6.110304187311853E-4,116826635264,58650,20,1
556,0.001909693499611478,116849273629,58785,20,1
557,7.628991055333774E-4,116861198633,58871,20,9
558,7.191693222787531E-4,116878847346,58974,20,3
559,5.259203207047264E-4,116882229055,59000,20,6
560,5.481568243044158E-4,116895237295,59073,20,1
561,4.617741007914744E-4,116907162299,59153,20,7
562,5.760945897076944E-4,116923110921,59254,20,1
563,4.1747570393818823E-4,116926492630,59283,20,6
564,4.392197880020026E-4,116941592100,59371,20,1
565,3.9174270382284467E-4,116954600340,59450,20,3
566,4.4028226105659275E-4,116959248074,59478,20,1
567,0.0011395449660704582,116963895808,59506,20,1
568,3.651243764683975E-4,116976904048,59590,20,5
569,4.241143982018603E-4,116984565881,59636,20,1
570,2.3421128461784176E-4,116991767030,59698,20,9
571,4.337539201941644E-4,117014405395,59823,20,1
572,8.191012611886781E-4,117045421972,60024,20,1
573,9.454332989876022E-4,117066660594,60147,20,1
574,6.896435140051347E-4,117078585598,60225,20,6
575,7.915137632692694E-4,117096234311,60332,20,1
576,5.201792349133716E-4,117109242551,60434,20,10
577,5.039153777267143E-4,117121167555,60508,20,2
578,5.073573535697278E-4,117142998141,60643,20,2
579,9.026477051063215E-4,117178062545,60855,20,1
580,0.0014657770013977623,117200700910,61002,20,1
581,8.00869490851373E-4,117205348644,61054,20,8
582,8.273119252623698E-4,117218356884,61145,20,2
583,6.509577750296487E-4,117233456354,61248,20,7
584,6.822991987820948E-4,117238104088,61277,20,2
585,6.569786212248663E-4,117255752801,61389,20,3
586,5.332552714899204E-4,117259134510,61419,20,7
587,5.001540667667931E-4,117271016496,61493,20,2
588,5.963170063908579E-4,117302033073,61684,20,1
589,0.0011795513010675258,117315041313,61772,20,1
590,9.629918410404552E-4,117337712926,61920,20,3
591,6.032296124784037E-4,117349637930,62012,20,8
592,6.394053272177099E-4,117362646170,62097,20,1
593,3.694419691442909E-4,117377745640,62213,20,10
594,4.4608879330275056E-4,117389670644,62288,20,1
595,4.224025610824606E-4,117407319357,62402,20,3
596,5.734198490147313E-4,117411967091,62433,20,1
597,8.386139373598493E-4,117416614825,62463,20,1
598,5.214704474000237E-4,117429623065,62551,20,3
599,4.725480977753591E-4,117451453651,62704,20,3
600,5.93773886549519E-4,117454835360,62724,20,1
601,5.377445498566368E-4,117458217069,62743,20,1
602,2.9660151936281736E-4,117470142073,62824,20,7
603,5.354279802174617E-4,117492780438,62974,20,1
604,7.263255957131447E-4,117523797015,63230,20,1
605,0.001073653018636651,117546435380,63414,20,1
606,7.793079473304639E-4,117559443620,63566,20,4
607,5.923355718446444E-4,117594508024,63932,20,6
608,0.0013783741031701171,117612156737,64109,20,1
609,9.586346496738052E-4,117625164977,64236,20,5
610,6.166549632171282E-4,117640264447,64381,20,8
611,5.356559204498279E-4,117644912181,64439,20,9
612,4.5142012049087575E-4,117657920421,64555,20,3
613,5.113041667249412E-4,117662568155,64592,20,1
614,5.681346226548159E-4,117674450141,64697,20,5
615,4.99702795821122E-4,117686375145,64791,20,5
616,6.464771052316756E-4,117707613767,64934,20,1
617,5.76420364584721E-4,117719538771,65017,20,2
618,6.395323023005573E-4,117737187484,65132,20,1
619,3.8414961546642617E-4,117740569193,65165,20,8
620,3.760048742223936E-4,117743950902,65187,20,1
621,4.846108092185762E-4,117765781488,65317,20,1
622,5.054047427609291E-4,117791521662,65506,20,1
623,8.2772650648128E-4,117804529902,65616,20,1
624,5.455215619425182E-4,117817538142,65740,20,2
625,4.5196542972095465E-4,117822185876,65792,20,7
626,6.064041565831158E-4,117826833610,65833,20,1
627,6.308338375818704E-4,117842782232,65966,20,2
628,5.072829499704657E-4,117857881702,66167,20,6
629,3.9659995085707675E-4,117869806706,66387,20,5
630,4.4540444660364826E-4,117892445071,66594,20,1
631,0.0011789146058623352,117923461648,66860,20,1
632,9.489385232271198E-4,117941110361,67004,20,1
633,7.89359283757355E-4,117954118601,67115,20,3
634,4.381685200872332E-4,117967126841,67224,20,7
635,4.454729909942368E-4,117979051845,67320,20,5
636,3.443809580022086E-4,117986252994,67379,20,4
637,4.3730376919579175E-4,118008891359,67538,20,1
638,0.0010804738028431953,118039907936,67724,20,1
639,8.435189788848963E-4,118061738522,67859,20,2
640,4.668861978860125E-4,118066386256,67908,20,9
641,5.71401950497003E-4,118084034969,68034,20,1
642,4.222601705891424E-4,118097043209,68142,20,9
643,5.636148366206865E-4,118101690943,68177,20,1
644,5.0146754721951E-4,118116790413,68280,20,3
645,5.745117065696452E-4,118128715417,68357,20,1
646,4.7319006704020397E-4,118136377250,68416,20,4
647,4.5284919794369547E-4,118148259236,68506,20,4
648,4.179466788016853E-4,118151640945,68530,20,2
649,4.1854981785626914E-4,118164649185,68617,20,1
650,3.8402545878430744E-4,118168030894,68639,20,2
651,3.8880454011517283E-4,118181039134,68734,20,3
652,3.3694525868699664E-4,118204174201,68885,20,5
653,0.0012496123691824444,118226812566,69021,20,1
654,4.5614438785496826E-4,118238737570,69123,20,8
655,5.43359848725343E-4,118256386283,69247,20,1
656,4.644166559208325E-4,118261034017,69282,20,4
657,7.608637741742397E-4,118265681751,69311,20,1
658,4.930400970325235E-4,118280781221,69411,20,2
659,3.14868994527232E-4,118298217198,69538,20,6
660,8.870867575327117E-4,118333281602,69752,20,1
661,0.0021243615652324498,118355919967,69885,20,1
662,9.465886552307023E-4,118368928207,69975,20,6
663,5.147917189163229E-4,118381936447,70074,20,7
664,5.483351562278819E-4,118393861451,70157,20,4
665,3.974732250288569E-4,118411510164,70276,20,3
666,7.192665773349746E-4,118442526741,70679,20,1
667,0.001498305796804491,118463765363,70815,20,1
668,6.6299281386982E-4,118485595949,71033,20,5
669,4.1253514047921464E-4,118490243683,71096,20,9
670,3.508149329953359E-4,118502168687,71171,20,4
671,5.120889812928931E-4,118515176927,71264,20,1
672,3.788546358120129E-4,118537848540,71515,20,3
673,0.0012102208423437372,118572912944,71762,20,1
674,0.0013912541307710125,118595551309,72000,20,1
675,6.323195251030044E-4,118608559549,72130,20,9
676,4.333404560055285E-4,118626208262,72318,20,7
677,8.699917610896841E-4,118657224839,72718,20,1
678,7.89720109712176E-4,118672324309,72824,20,1
679,5.511862483801068E-4,118685332549,72929,20,5
680,5.132933812079793E-4,118689980283,72967,20,3
681,5.190564991584751E-4,118693361992,72994,20,2
682,4.85705514803399E-4,118705243978,73100,20,5
683,3.935131933445547E-4,118717168982,73202,20,4
684,4.917284711028285E-4,118738999568,73441,20,1
685,4.203547919243328E-4,118743647302,73498,20,2
686,3.8553294070214954E-4,118756655542,73770,20,3
687,4.1932308775019945E-4,118760037251,73815,20,1
688,4.1490322179829836E-4,118777685964,74161,20,5
689,4.8113750444686245E-4,118789610968,74362,20,1
690,4.3392716634704244E-4,118810849590,74660,20,2
691,4.364558180081368E-4,118822774594,74782,20,2
692,3.978282392259892E-4,118827422328,74828,20,6
693,4.3307232898038265E-4,118842521798,74940,20,1
694,4.151557128286923E-4,118855530038,75047,20,2
695,4.055140934875711E-4,118860177772,75087,20,2
696,4.812329356456596E-4,118873186012,75203,20,2
697,5.0930511077022E-4,118876567721,75235,20,3
698,4.8115620612447366E-4,118883768870,75313,20,5
699,3.9410342867698804E-4,118899717492,75449,20,4
700,3.6038773956552817E-4,118903099201,75474,20,2
701,2.615411268638019E-4,118910761034,75547,20,5
702,2.7881866686307275E-4,118933399399,75761,20,1
703,7.038428983960514E-4,118964415976,76158,20,1
704,7.990701819613106E-4,118982064689,76283,20,1
705,5.809585994768907E-4,118995072929,76374,20,3
706,2.992740287681767E-4,119006997933,76470,20,6
707,3.789627052876462E-4,119020006173,76564,20,1
708,3.2369988830953047E-4,119035105643,76746,20,4
709,5.043979199931975E-4,119066122220,77264,20,1
710,0.0016697073531286033,119088760585,77411,20,1
711,4.308304956087836E-4,119093408319,77456,20,9
712,4.894450477070084E-4,119111057032,77615,20,1
713,5.23977185500193E-4,119115704766,77655,20,2
714,5.166408862707092E-4,119128713006,77762,20,5
715,4.7829006520709437E-4,119140638010,77835,20,4
716,6.304603283069377E-4,119162468596,77956,20,1
717,3.8767944773402557E-4,119174393600,78043,20,4
718,4.5394080624510725E-4,119186275586,78120,20,1
719,3.125897762725659E-4,119199283826,78212,20,5
720,3.7143851573455167E-4,119234348230,78650,20,2
721,0.002247329569845759,119256986595,78803,20,1
722,5.627517015523782E-4,119274635308,78952,20,8
723,4.297318565369484E-4,119289734778,79065,20,4
724,5.596025461026098E-4,119294382512,79096,20,1
725,4.3370316659815955E-4,119299030246,79129,20,2
726,4.355370719842266E-4,119312038486,79532,20,7
727,3.9819179322045893E-4,119315420195,79589,20,2
728,3.775858485157849E-4,119328428435,79722,20,2
729,4.31953066240928E-4,119331810144,79754,20,4
730,3.2179477306008034E-4,119343735148,79852,20,5
731,2.8548716469056816E-4,119364973770,80009,20,2
732,4.231250734902335E-4,119376898774,80098,20,1
733,3.2577750503247235E-4,119391998244,80325,20,4
734,2.933260666381099E-4,119399199393,80513,20,6
735,2.601822752804332E-4,119416848106,80646,20,2
736,4.2254437989233895E-4,119447864683,81256,20,1
737,0.0011176352260037407,119470503048,81564,20,1
738,5.871560659858338E-4,119483511288,81701,20,4
739,4.2469929797366474E-4,119488159022,81768,20,5
740,3.6105725986811067E-4,119492806756,81814,20,4
741,6.541951012089363E-4,119514637342,82175,20,1
742,7.469713123937649E-4,119549701746,82519,20,1
743,0.0013506451165185669,119572340111,82666,20,1
744,0.0010279724901687882,119585348351,82899,20,4
745,6.097826968750166E-4,119598356591,83004,20,9
746,5.664487194913126E-4,119610281595,83217,20,9
747,6.69919198252346E-4,119627930308,83554,20,1
748,4.7514497840380897E-4,119653670482,83839,20,6
749,0.0010627788428674283,119676342095,84028,20,1
750,4.3089299950109375E-4,119688224081,84113,20,7
751,3.564227886463111E-4,119691605790,84139,20,4
752,3.071218414428696E-4,119694987499,84193,20,2
753,3.511601046541324E-4,119710086969,84385,20,2
754,3.290887093884257E-4,119722011973,84523,20,2
755,3.861257543746376E-4,119735020213,84688,20,1
756,4.0784370650069157E-4,119748028453,84777,20,1
757,5.477101563412904E-4,119779045030,85243,20,1
758,0.001030323100028506,119801683395,85423,20,1
759,6.76715664960604E-4,119806331129,85488,20,5
760,5.814430425672989E-4,119823979842,85665,20,2
761,7.341491749560553E-4,119828627576,85696,20,1
762,5.762332839419524E-4,119850458162,85860,20,4
763,5.299024562541696E-4,119873593229,86056,20,2
764,4.93480136867356E-4,119886601469,86176,20,1
765,3.2027029004904126E-4,119898526473,86334,20,9
766,4.2766829455917086E-4,119914475095,86458,20,1
767,2.6027497062243465E-4,119927483335,86583,20,8
768,2.489874993869984E-4,119942582805,86703,20,4
769,3.746381584669403E-4,119954507809,86844,20,1
770,3.1762485902030695E-4,119959155543,87034,20,2
771,4.15671992406338E-4,119963803277,87075,20,1
772,5.188663495759548E-4,119981451990,87310,20,2
773,3.757287268165941E-4,120002690612,87484,20,2
774,8.864254999639784E-4,120033707189,88046,20,1
775,8.363647909684996E-4,120056345554,88345,20,1
776,6.456248251313196E-4,120069353794,88694,20,4
777,4.429056902493016E-4,120072735503,88735,20,7
778,4.3009684817393683E-4,120084660507,88929,20,2
779,4.5968787783509966E-4,120097668747,89021,20,1
780,3.4281617613040135E-4,120109550733,89117,20,5
781,6.227611315587252E-4,120144615137,89430,20,1
782,0.0012713876517668776,120166445723,89582,20,1
783,8.236070448983735E-4,120184094436,89699,20,4
784,3.576931096602601E-4,120199193906,89831,20,9
785,2.77394666759214E-4,120203841640,89872,20,6
786,2.466839197697454E-4,120216849880,89972,20,2
787,2.799810223810099E-4,120221497614,90010,20,1
788,3.2589762677550505E-4,120224879323,90049,20,3
789,3.9795402201316826E-4,120247517688,90298,20,1
790,6.947163923043777E-4,120259442692,90376,20,1
791,4.288869368230577E-4,120290459269,90557,20,2
792,9.99121003937275E-4,120308107982,90655,20,1
793,8.391398528835135E-4,120321116222,90737,20,4
794,5.512646643208705E-4,120334124462,90825,20,7
795,4.096157275912845E-4,120356796075,91241,20,12
796,6.028871015329053E-4,120368721079,91419,20,1
797,3.434913278980619E-4,120376382912,91477,20,7
798,2.828035662778232E-4,120391482382,91592,20,5
799,3.0902514660296495E-4,120394864091,91656,20,1
800,2.7549160833275965E-4,120402065240,91701,20,2
801,2.1179508606611954E-4,120424703605,91840,20,4
802,4.8049611456992957E-4,120455720182,92038,20,1
803,6.231104213767603E-4,120468728422,92120,20,1
804,4.6902115219127284E-4,120490559008,92259,20,3
805,7.001293013528828E-4,120495206742,92292,20,1
806,6.842421329436113E-4,120499854476,92328,20,1
807,5.610067291680559E-4,120517503189,92442,20,4
808,4.844814468404807E-4,120529428193,92519,20,5
809,4.606274429165859E-4,120542436433,92602,20,2
810,3.341786310185051E-4,120555444673,92688,20,3
811,4.4961348486699374E-4,120567369677,92763,20,1
812,2.713542448912684E-4,120579251663,92852,20,8
813,2.980186014419844E-4,120582633372,92870,20,1
814,3.004704747153033E-4,120586015081,92888,20,1
815,3.000855818340241E-4,120607253703,93015,20,4
816,5.41043287979576E-4,120642318107,93212,20,1
817,0.0014929023910669435,120664956472,93341,20,1
818,6.075520331417089E-4,120682605185,93446,20,5
819,6.543878104999125E-4,120687252919,93477,20,2
820,4.98822810979106E-4,120691900653,93512,20,3
821,5.261399869491563E-4,120707000123,93620,20,3
822,5.251967647903042E-4,120720008363,93721,20,2
823,4.236429852527633E-4,120733016603,93814,20,5
824,5.535111390913192E-4,120744941607,93890,20,1
825,3.6838285786112767E-4,120756866611,93966,20,2
826,3.1355625554137847E-4,120774515324,94084,20,6
827,2.4069003216272726E-4,120789614794,94179,20,4
828,4.313799189293676E-4,120820631371,94365,20,1
829,0.0010297602830163552,120843269736,94495,20,1
830,4.3572137319344785E-4,120856277976,94587,20,4
831,4.299362980770868E-4,120860925710,94619,20,4
832,3.4571546834012533E-4,120882756296,94766,20,4
833,8.972018241004431E-4,120917820700,94964,20,1
834,9.940648105363171E-4,120940459065,95085,20,1
835,5.315060031511525E-4,120953467305,95170,20,8
836,3.365489476353998E-4,120965392309,95251,20,12
837,4.7133957691746934E-4,120983041022,95354,20,1
838,4.091016446786314E-4,120987688756,95383,20,3
839,3.5923286833021775E-4,120991070465,95403,20,3
840,3.129755398879986E-4,121004078705,95481,20,3
841,2.9459730241122997E-4,121020027327,95577,20,2
842,4.7338090189957816E-4,121051043904,95800,20,1
843,7.283104380604806E-4,121072874490,95940,20,1
844,4.040706304195217E-4,121085882730,96039,20,8
845,3.128140971916663E-4,121090530464,96074,20,5
846,3.801359278687668E-4,121105629934,96160,20,1
847,3.887296876396925E-4,121117554938,96228,20,2
848,3.7867546771154183E-4,121129436924,96304,20,2
849,2.973151529793772E-4,121147085637,96425,20,6
850,3.3069307962515913E-4,121150467346,96446,20,1
851,2.874641702208763E-4,121157668495,96503,20,4
852,2.1526140972328035E-4,121178907117,96655,20,6
853,4.6275013107290204E-4,121190832121,96724,20,1
854,3.4608354532473715E-4,121195479855,96753,20,3
855,3.675058435771191E-4,121200127589,96780,20,1
856,5.189965843797134E-4,121213135829,96857,20,1
857,6.318921558710382E-4,121226144069,96931,20,1
858,2.8629942675071116E-4,121233805902,96982,20,8
859,2.4936559545473433E-4,121246814142,97065,20,3
860,3.1257716911850785E-4,121250195851,97086,20,2
861,2.782317939668921E-4,121253577560,97106,20,2
862,2.6855365291177043E-4,121268677030,97207,20,9
863,2.9527234704984347E-4,121280602034,97277,20,1
864,3.0145881003883153E-4,121303240399,97417,20,1
865,5.130232189555837E-4,121334256976,97594,20,1
866,7.668519544849553E-4,121351905689,97706,20,1
867,3.1251792375280586E-4,121374544054,97835,20,5
868,8.748176795473403E-4,121405560631,98098,20,1
869,6.693157024204246E-4,121418568871,98184,20,3
870,4.738018717285927E-4,121440399457,98315,20,6
871,4.5422757749383636E-4,121445047191,98348,20,7
872,4.346750958144462E-4,121449694925,98377,20,1
873,5.259781670165064E-4,121467343638,98492,20,6
874,5.744454717362505E-4,121479268642,98562,20,1
875,5.191186973812986E-4,121492276882,98654,20,2
876,4.0255276115889273E-4,121505285122,98739,20,5
877,5.414721263331139E-4,121517210126,98810,20,1
878,4.579907920269303E-4,121532309596,98907,20,7
879,4.2971212942972525E-4,121558049770,99056,20,2
880,7.715045994010642E-4,121580721383,99191,20,1
881,3.502451127857998E-4,121592603369,99276,20,7
882,2.6136965316462504E-4,121615738436,99464,20,6
883,9.734179178768642E-4,121638376801,99586,20,1
884,2.979432567157326E-4,121656025514,99713,20,5
885,7.498627349659421E-4,121691089918,99914,20,1
886,9.303534317038906E-4,121713728283,100041,20,1
887,5.471295534289348E-4,121726736523,100123,20,4
888,5.625732454306925E-4,121731384257,100156,20,3
889,4.2929475107615444E-4,121736031991,100187,20,4
890,4.7389277299686986E-4,121749040231,100270,20,5
891,4.3607325774915257E-4,121760965235,100342,20,2
892,4.0315382054765896E-4,121776064705,100438,20,2
893,3.1713900715453524E-4,121779446414,100466,20,7
894,3.1810462744459296E-4,121792454654,100551,20,1
895,2.9838023946471867E-4,121795836363,100574,20,4
896,3.4186887860287443E-4,121813485076,100698,20,1
897,4.078973515868386E-4,121825410080,100772,20,1
898,3.595406600491073E-4,121847240666,100915,20,2
899,3.121243747834704E-4,121859165670,100985,20,2
900,2.675178772966161E-4,121875114292,101082,20,7
901,3.2163830831352544E-4,121879762026,101109,20,1
902,6.367735793748071E-4,121884409760,101136,20,1
903,3.186023182924553E-4,121897418000,101217,20,4
904,3.7183528933924136E-4,121910426240,101294,20,1
905,4.2580306359862E-4,121941442817,101466,20,2
906,0.0011472637875271994,121962681439,101579,20,1
907,3.813996761588017E-4,121980330152,101702,20,6
908,2.5209440490841535E-4,122011346729,101900,20,8
909,0.0012912129572332628,122033985094,102020,20,1
910,5.133606032823175E-4,122049084564,102115,20,8
911,3.998597968904912E-4,122060966550,102189,20,5
912,3.4800130891197886E-4,122072891554,102254,20,4
913,3.8335695356972357E-4,122085899794,102324,20,1
914,3.153292760344726E-4,122093100943,102365,20,5
915,2.6962526224638976E-4,122096482652,102383,20,2
916,2.516275038034769E-4,122099864361,102401,20,1
917,3.008583485192749E-4,122112872601,102475,20,1
918,2.3565590472701868E-4,122134703187,102610,20,4
919,6.502595834138058E-4,122169767591,102796,20,1
920,0.001303706782718188,122192405956,102924,20,1
921,6.532854074201672E-4,122197053690,102954,20,4
922,5.568626599822732E-4,122214702403,103057,20,3
923,6.420011062565207E-4,122219350137,103083,20,1
924,3.426319602023528E-4,122232358377,103167,20,9
925,3.8553236132241324E-4,122244283381,103230,20,1
926,3.841550052383701E-4,122259382851,103311,20,1
927,2.3622356652216846E-4,122272391091,103387,20,6
928,3.2857257360769835E-4,122284316095,103452,20,1
929,2.628946768762227E-4,122301964808,103559,20,4
930,4.068262394562369E-4,122306612542,103592,20,1
931,3.635308614669249E-4,122311260276,103620,20,1
932,2.975872667864537E-4,122332498898,103737,20,4
933,2.934097220073431E-4,122344423902,103812,20,1
934,3.3582407499715766E-4,122357432142,103888,20,1
935,2.5447898439944026E-4,122365093975,103936,20,6
936,2.7805824641117226E-4,122380193445,104025,20,1
937,2.467644443271837E-4,122392075431,104097,20,4
938,2.6902266294425407E-4,122427139835,104288,20,2
939,0.001429718199708115,122449778200,104407,20,1
940,4.2983066817730756E-4,122462786440,104489,20,7
941,3.199604810349027E-4,122480435153,104605,20,6
942,7.148416314404311E-4,122511451730,104774,20,1
943,8.099138899284592E-4,122533282316,104891,20,1
944,2.583359754855304E-4,122536664025,104916,20,9
945,2.820880999430314E-4,122559335638,105043,20,1
946,3.9325144855564787E-4,122563983372,105067,20,1
947,2.7605406205303727E-4,122575908376,105133,20,3
948,3.367272877321286E-4,122588916616,105209,20,1
949,2.8021197143116624E-4,122601924856,105286,20,1
950,3.3241276489809053E-4,122606572590,105319,20,7
951,2.3439136510741235E-4,122609954299,105339,20,5
952,1.428524806988703E-4,122617155448,105383,20,7
953,3.0362369437908693E-4,122639793813,105506,20,1
954,5.324967099098873E-4,122670810390,105688,20,1
955,7.618342870286759E-4,122688459103,105789,20,1
956,3.992302927246462E-4,122701467343,105874,20,8
957,3.879776144087571E-4,122716566813,105959,20,5
958,3.87613642343916E-4,122728491817,106022,20,2
959,2.6988939732855465E-4,122751130182,106146,20,5
960,4.736097097648397E-4,122763055186,106213,20,1
961,2.273861195343871E-4,122776063426,106297,20,11
962,2.9621552025417433E-4,122780711160,106323,20,1
963,4.939279111630948E-4,122785358894,106349,20,1
964,2.6456587918838396E-4,122803007607,106459,20,10
965,2.850577974506014E-4,122806389316,106477,20,1
966,2.3894609846091398E-4,122809771025,106497,20,3
967,2.521977622762159E-4,122831601611,106631,20,4
968,5.104607322751867E-4,122862618188,106797,20,1
969,6.418457210901151E-4,122875626428,106865,20,1
970,3.9808469455899874E-4,122888634668,106945,20,6
971,3.7797175759009244E-4,122903734138,107049,20,10
972,3.3464706677215045E-4,122915659142,107129,20,6
973,3.319626300920774E-4,122931607764,107224,20,1
974,2.1130919903597872E-4,122943532768,107295,20,5
975,3.6671172510439995E-4,122964771390,107409,20,1
976,3.776018455417498E-4,122999835794,107608,20,1
977,0.0012109234437191782,123022474159,107731,20,1
978,4.91089016060629E-4,123040122872,107843,20,6
979,5.015077629970434E-4,123044770606,107871,20,3
980,4.7020335868530426E-4,123057778846,107949,20,3
981,4.754612507775004E-4,123062426580,107979,20,3
982,4.4156642964617623E-4,123075434820,108069,20,4
983,3.4592850029222525E-4,123087316806,108156,20,7
984,4.350450494910586E-4,123110451873,108277,20,1
985,4.2265260931575587E-4,123132282459,108396,20,1
986,2.1172331871515302E-4,123147381929,108499,20,8
987,4.156095136444249E-4,123173122103,108663,20,1
988,4.48633895620976E-4,123190770816,108773,20,1
989,2.3810181165819362E-4,123213409181,108913,20,5
990,8.162675331937971E-4,123244425758,109098,20,1
991,5.251534363409403E-4,123257433998,109174,20,2
992,3.355086909552006E-4,123269359002,109244,20,3
993,3.4776361374173827E-4,123282367242,109327,20,1
994,3.4736667025032003E-4,123287014976,109360,20,3
995,2.6701488233519134E-4,123290396685,109382,20,4
996,2.5173690330034453E-4,123308045398,109496,20,4
997,2.9513343388099157E-4,123312693132,109531,20,1
998,2.798846267052906E-4,123330129109,109632,20,5
999,3.3367125130076325E-4,123342054113,109699,20,1
1000,2.9087978441676816E-4,123355062353,109784,20,2


==> data/sparse_rcv1_train.binary.gz_L50_T1k.csv <==
47236
0.0015676936220516613
iteration,g,flops,ms,nnz,q_pops
1,0.3265250270048404,3825456343,88,1,1
2,0.18734889906778293,3827477001,143,2,8
3,0.2272765799563066,3829205641,182,3,1
4,0.07385049468659934,3830965088,244,4,36
5,0.09049814633366048,3832466075,277,5,1
6,0.08923012064529005,3833586099,296,6,1
7,0.05933157831649861,3833690679,303,7,13
8,0.05930189291565587,3834305263,323,8,11
9,0.05067933048509132,3835842827,342,9,20
10,0.058924848872080764,3837571467,366,9,1
11,0.057382577309604874,3839300107,384,9,1
12,0.03645401691224549,3840347241,397,10,5
13,0.043454603306667054,3841308069,407,11,1
14,0.041077061437766946,3843180452,428,12,3
15,0.031452721461114684,3843944627,436,12,2
16,0.030903987735978366,3845965285,461,12,2
17,0.02407902788917607,3846729460,470,12,1
18,0.022161016779927878,3848750118,493,12,6
19,0.03423715903650965,3850478758,510,12,1
20,0.03943565908383151,3852207398,527,12,1
21,0.020188423480310382,3852957880,536,13,4
22,0.017225099557081333,3853748635,544,14,4
23,0.015089480616053606,3855477275,562,14,6
24,0.011005159642294288,3857739045,587,15,5
25,0.01291224930736344,3859759703,614,15,1
26,0.011042997019749874,3860523878,630,15,1
27,0.009139408955686322,3862061442,657,15,3
28,0.013306613270644566,3863562429,676,15,1
29,0.012649424329157211,3864682453,690,15,2
30,0.010361594843895943,3866411093,708,15,3
31,0.01141509570137305,3868139733,717,15,1
32,0.012076119643069264,3869899180,726,15,2
33,0.01665849412238671,3871658627,734,15,1
34,0.007839662581360575,3872422802,738,15,3
35,0.013034648126806565,3873186977,742,15,1
36,0.006532756188041305,3874915617,752,15,8
37,0.0081188405026846,3876644257,760,15,1
38,0.011006513647601187,3878664915,772,15,2
39,0.011153916361816006,3880685573,784,15,1
40,0.007929181210635253,3882414213,794,15,4
41,0.005185596024677463,3884142853,804,15,5
42,0.00857184411170838,3886015236,813,15,1
43,0.006882283441189245,3887055867,818,16,2
44,0.004960780843734141,3888556854,828,16,6
45,0.013012286252224455,3889321029,832,16,1
46,0.011901903357672187,3890858593,840,16,2
47,0.009907809209259492,3891622768,844,16,2
48,0.008480431690085187,3892742792,850,16,2
49,0.005912153702647599,3894502239,859,16,3
50,0.0041135423859626884,3895252721,864,16,4
51,0.006337339005841134,3896003203,868,16,1
52,0.0037699658510015432,3897762650,877,16,3
53,0.0057021221919427,3899491290,885,16,1
54,0.013981941907378904,3901219930,892,16,1
55,0.007738834057983547,3902948570,900,16,1
56,0.004094550621888451,3904969228,911,16,6
57,0.004669478643609761,3906989886,920,16,1
58,0.007768358975071851,3908718526,929,16,1
59,0.008485359856671424,3909482701,933,16,1
60,0.020257386792468992,3910246876,937,16,1
61,0.006998785238517325,3911011051,942,16,6
62,0.004261377293052092,3912739691,952,16,11
63,0.004098798781628078,3914612074,961,16,2
64,0.004126951506879863,3916340714,970,16,1
65,0.004469352554148516,3917878278,977,16,2
66,0.0023078819355724384,3919606918,986,16,3
67,0.0038813033777854713,3921144482,993,16,1
68,0.006062686656988818,3922645469,1001,16,1
69,0.004267767846042619,3924666127,1011,16,2
70,0.004544320739590976,3925430302,1015,16,1
71,0.004673947269079779,3926391130,1020,16,1
72,0.0052051076368556225,3927511154,1026,16,3
73,0.003065061488575812,3929772924,1038,16,6
74,0.004283687257127299,3931532371,1046,16,1
75,0.003247968831096608,3933261011,1055,16,2
76,0.004461763349083912,3934989651,1063,16,1
77,0.005146085883735794,3937010309,1072,16,2
78,0.002998047458403219,3938769756,1081,16,2
79,0.004000409518512535,3940498396,1089,16,1
80,0.002691763991512269,3942227036,1097,16,2
81,0.0028795882632640787,3944099419,1107,16,4
82,0.004539163933435559,3944863594,1112,16,1
83,0.01125527876263933,3945627769,1116,16,1
84,0.0026726530852435293,3947648427,1127,16,7
85,0.004925925796383361,3949149414,1134,16,1
86,0.002515885651671878,3950269438,1139,16,2
87,0.002281227716097133,3951312000,1147,17,3
88,0.012751821278406144,3952354562,1153,17,1
89,0.0037285017348497435,3953397124,1159,17,1
90,0.005145026081867244,3955417782,1171,17,1
91,0.003212295519098537,3957177229,1181,17,3
92,0.0040101612771039526,3958905869,1211,17,1
93,0.008264734238086158,3960634509,1229,17,1
94,0.004762397732512659,3962363149,1239,17,1
95,0.0015648688529806215,3964091789,1250,17,5
96,0.0032117540259474944,3965964172,1263,17,1
97,0.002758279452675308,3967501736,1280,17,1
98,0.0032091841402576483,3968265911,1291,17,1
99,0.011755976027544201,3969030086,1296,17,1
100,0.0039385980116859775,3969794261,1302,17,2
101,0.004569312926405181,3971814919,1312,17,3
102,0.0029789996678757555,3973574366,1322,17,3
103,0.003152374892385447,3975303006,1331,17,1
104,0.005395555889792281,3977031646,1339,17,1
105,0.0024422557865297753,3978760286,1348,17,3
106,0.00314256181335753,3980780944,1360,17,4
107,0.0026070892352594876,3982281931,1368,17,3
108,0.0029154819208475464,3983819495,1375,17,1
109,0.002511771194733447,3984583670,1380,17,2
110,0.002136168768893357,3985347845,1385,17,2
111,0.003165354680049724,3986098327,1389,17,6
112,0.005436064778518603,3986848809,1393,17,1
113,0.0037882065140047764,3988608256,1401,17,2
114,0.0038064271152788934,3990628914,1411,17,1
115,0.003263136447210914,3992357554,1419,17,2
116,0.005352468413817725,3994086194,1428,17,1
117,0.002695713485257028,3995814834,1437,17,1
118,0.0033952618622807833,3996934858,1442,17,2
119,0.0020934689199994926,3998807241,1451,17,5
120,0.0014913457775769065,3999768069,1457,17,2
121,0.0012303747812942155,4000728897,1462,17,1
122,0.0026971638866835246,4002749555,1471,17,1
123,0.001931807329004025,4004509002,1479,17,2
124,0.0026885432676697165,4006237642,1487,17,1
125,0.0040069664595806555,4007966282,1495,17,1
126,0.0015993528601366993,4009694922,1503,17,3
127,0.0016349591832261173,4011232486,1511,17,5
128,0.0014775618338170645,4011996661,1515,17,1
129,0.00882268587249711,4012760836,1519,17,1
130,0.002999176778812588,4013525011,1524,17,4
131,0.0027520745384897473,4015545669,1533,17,4
132,0.0031989644758305476,4017046656,1540,17,1
133,0.003446309417431084,4018166680,1545,17,1
134,0.002155901997840835,4019926127,1554,17,4
135,0.0023160185193515296,4021654767,1562,17,1
136,0.0038394607255424237,4023383407,1570,17,1
137,0.001868657960826483,4024133889,1574,17,3
138,0.002066347191919504,4026154547,1584,17,1
139,0.002129667511876509,4027197109,1589,17,1
140,0.0038308978955507848,4028239671,1594,17,1
141,0.0018769038170219827,4030112054,1602,17,3
142,0.0015284985976774385,4031840694,1610,17,2
143,0.0022261390468342355,4033569334,1618,17,1
144,0.001233021046072139,4034333509,1622,17,3
145,0.0037912080140153517,4035097684,1626,17,1
146,0.0028316386222898187,4037118342,1636,17,2
147,0.0021427887528831947,4038877789,1644,17,1
148,0.0016416936696920703,4040415353,1652,17,3
149,0.0034759617578575775,4041916340,1659,17,1
150,0.00216502688142882,4043644980,1667,17,2
151,0.0022575987041107836,4045373620,1675,17,1
152,0.001345373259678597,4047394278,1685,17,3
153,0.001389447161049541,4048158453,1688,17,1
154,0.0013714699843680503,4048922628,1691,17,1
155,0.0020115266674005177,4050682075,1701,17,6
156,0.0022655118622814737,4052410715,1709,17,1
157,0.002578758319393079,4054139355,1717,17,1
158,0.0024710913569123165,4055259379,1724,17,2
159,0.0016009499295102701,4057131762,1735,17,5
160,0.001676435078751341,4059393532,1747,17,1
161,0.0010976538004415428,4061414190,1757,17,1
162,0.00208344441685617,4063142830,1766,17,1
163,0.0016128689873915348,4064871470,1775,17,2
164,0.0010831282153558838,4065621952,1779,17,4
165,0.0014831185401236826,4067159516,1786,17,1
166,0.0017333974613695034,4067923691,1790,17,1
167,0.0036643421709045966,4068687866,1794,17,1
168,0.001481202734401036,4070447313,1803,17,6
169,8.603787006280847E-4,4072467971,1813,17,3
170,0.002984735037599179,4073968958,1820,17,1
171,0.0016175330396972043,4075697598,1829,17,2
172,0.0019064526229764945,4077426238,1838,17,1
173,9.500154626868396E-4,4078468800,1843,17,3
174,0.0016707602532727718,4080489458,1852,17,1
175,9.17767657889971E-4,4082248905,1861,17,2
176,0.0012693924884104625,4083977545,1869,17,1
177,0.0015719345648069207,4084741720,1873,17,1
178,0.001931151348705461,4085505895,1877,17,1
179,0.0014293702715826118,4086625919,1883,17,8
180,0.0016734794308464784,4088354559,1892,17,1
181,0.0016304839368108458,4090083199,1900,17,1
182,0.0018413455285369697,4091955582,1909,17,2
183,0.001246343151992666,4093493146,1916,17,4
184,0.0011125670515808339,4094243628,1919,17,1
185,6.958489637278016E-4,4096505398,1931,17,4
186,0.0013984398305743094,4098526056,1941,17,1
187,0.0014788744869798614,4099290231,1945,17,1
188,9.700708150657853E-4,4100054406,1950,17,3
189,0.0015717958127198731,4101783046,1959,17,3
190,0.0020918171445314607,4103511686,1967,17,1
191,0.002185501632668548,4105532344,1977,17,2
192,0.0018724280349978698,4107291791,1985,17,2
193,0.0016925549777555464,4109020431,1993,17,2
194,0.0012249582888810323,4110779878,2001,17,3
195,0.0017957074321406558,4112508518,2009,17,1
196,0.0013559376272282205,4114009505,2016,17,5
197,0.0014566207580685043,4116030163,2025,17,1
198,0.0016175320800609122,4117072725,2030,17,1
199,0.001714965683218075,4117836900,2034,17,1
200,0.0011424691318087266,4119709283,2043,17,5
201,0.0012288349682086288,4120473458,2047,17,1
202,0.0016467449653109827,4122011022,2054,17,2
203,0.001613129677216687,4123739662,2062,17,1
204,0.0024846817815778687,4125468302,2070,17,1
205,0.0010571314167825915,4126588326,2077,17,5
206,0.0014260295633728402,4128316966,2085,17,1
207,7.603421020174815E-4,4129067448,2090,17,4
208,7.032503667793182E-4,4131088106,2100,17,4
209,6.24779810136518E-4,4132589093,2108,17,1
210,0.0013921836561112916,4133353268,2112,17,1
211,0.001280268071124804,4135373926,2122,17,2
212,0.0011790574253582112,4136138101,2126,17,3
213,0.0013633190762487426,4137897548,2134,17,4
214,0.0015229843804032833,4139626188,2142,17,1
215,0.0022932991749340407,4141354828,2150,17,1
216,0.0014577202680424739,4143114275,2158,17,2
217,0.0013634356864649342,4144842915,2167,17,2
218,0.0012226782343959701,4145885477,2172,17,3
219,0.0013699035339561454,4147423041,2179,17,1
220,8.464737238055336E-4,4148383869,2185,17,4
221,0.0010633194997174773,4150256252,2193,17,1
222,6.22088214598613E-4,4151020427,2198,17,4
223,6.390397678239534E-4,4152140451,2204,17,2
224,0.0010409213432767282,4153869091,2212,17,1
225,0.0018062558252346552,4155597731,2222,17,1
226,6.209525473475944E-4,4157618389,2232,17,4
227,8.940205255749539E-4,4159347029,2241,17,1
228,9.028388254823375E-4,4160111204,2246,17,2
229,0.0010743753570560063,4162131862,2256,17,1
230,0.001336161834116713,4162896037,2261,17,1
231,9.708793563429389E-4,4164624677,2272,17,7
232,0.0010397454711165255,4165375159,2277,17,1
233,5.901485229249989E-4,4167134606,2289,17,4
234,9.248329524873956E-4,4168894053,2299,17,1
235,0.001353592370636605,4170395040,2309,17,1
236,9.855669080494369E-4,4171932604,2317,17,1
237,0.0013074278056133095,4173661244,2328,17,1
238,0.0013683907056508565,4175389884,2340,17,1
239,9.046533195499154E-4,4176432446,2359,17,5
240,0.0013702153053974909,4178453104,2375,17,1
241,0.00159740322206541,4179217279,2381,17,1
242,0.001671292485155952,4179981454,2385,17,1
243,0.001522896222383623,4181853837,2397,17,3
244,9.041395193927699E-4,4183582477,2408,17,6
245,0.001339768730618239,4185311117,2416,17,1
246,0.0016571212700827234,4187331775,2425,17,2
247,6.840313262546413E-4,4189060415,2434,17,4
248,0.0010472695724278783,4190180439,2440,17,1
249,9.428686243772408E-4,4192442209,2451,17,2
250,9.128685444192695E-4,4193206384,2455,17,1
251,9.606048913881431E-4,4195227042,2465,17,2
252,0.0010285383882073951,4196728029,2472,17,1
253,0.0016392007227980674,4198265593,2480,17,1
254,6.43152755763982E-4,4199994233,2489,17,5
255,7.271934555095959E-4,4201722873,2498,17,1
256,0.0011772405403832772,4203482320,2507,17,2
257,0.0010208490316279554,4205241767,2515,17,1
258,0.0010342063207446307,4205992249,2519,17,2
259,0.0011983479458009393,4206756424,2523,17,1
260,0.0024387341283403415,4207520599,2527,17,1
261,0.0010789909456067792,4209392982,2537,17,5
262,9.285043502346542E-4,4210435544,2542,17,1
263,9.687056604649537E-4,4212456202,2552,17,1
264,0.0014736396038281965,4214184842,2560,17,1
265,0.002163260461305584,4215913482,2567,17,1
266,0.0010223481801091415,4217642122,2575,17,1
267,0.001254411704941175,4219662780,2584,17,2
268,6.339212223309308E-4,4220623608,2590,17,3
269,6.822121567209789E-4,4221743632,2595,17,1
270,9.031216604554719E-4,4222507807,2598,17,1
271,0.0010843120211220768,4223271982,2602,17,1
272,8.317073720310914E-4,4224809546,2611,17,9
273,0.0013603209375056488,4226538186,2618,17,1
274,0.001965743180143647,4228266826,2626,17,1
275,8.734197278917906E-4,4229995466,2635,17,3
276,0.001135294178802199,4231867849,2645,17,3
277,0.0012627989676862502,4233627296,2652,17,1
278,0.001002391341445286,4235386743,2660,17,1
279,0.0011832639535362345,4236137225,2664,17,3
280,0.0010571689856453475,4237638212,2672,17,1
281,0.0013149389311726148,4239658870,2681,17,1
282,0.0011686597450765882,4240423045,2685,17,1
283,0.0015099296024908438,4241187220,2689,17,1
284,0.0011450781122755004,4243207878,2699,17,3
285,0.0015973630366463013,4244936518,2707,17,1
286,0.00235443768681727,4246665158,2715,17,1
287,0.0012945142604769294,4248393798,2723,17,1
288,0.001061355926518381,4249436360,2729,17,5
289,0.0010683209868226195,4250973924,2737,17,1
290,4.588747005740487E-4,4252994582,2748,17,5
291,0.0010421501789259857,4255256352,2760,17,1
292,0.0010591265128228175,4256020527,2764,17,1
293,8.082329409399159E-4,4257749167,2773,17,2
294,6.927825573136424E-4,4259477807,2781,17,2
295,9.226769010587329E-4,4260597831,2786,17,2
296,5.516301438596603E-4,4262470214,2797,17,5
297,6.377886942239606E-4,4263971201,2806,17,1
298,0.0010293150753053826,4265730648,2818,17,1
299,9.654599549016852E-4,4266494823,2823,17,1
300,5.983329735479242E-4,4268254270,2831,17,2
301,8.016895778424211E-4,4269018445,2835,17,1
302,9.617211340064563E-4,4271039103,2847,17,3
303,0.00142634684197896,4272767743,2858,17,1
304,0.0021431978546064116,4274496383,2868,17,1
305,0.0011469340361664956,4276225023,2877,17,2
306,0.0012197133837556233,4278245681,2887,17,2
307,9.79900126873005E-4,4278996163,2892,17,2
308,7.085851540489715E-4,4280533727,2900,17,4
309,9.746775232450391E-4,4282262367,2910,17,1
310,9.151926375844891E-4,4283304929,2915,17,1
311,0.001291389230530462,4284069104,2918,17,1
312,0.0013595625446199235,4284833279,2921,17,1
313,5.667832205435092E-4,4285953303,2929,17,8
314,7.400352301022221E-4,4287681943,2937,17,1
315,9.656844764163911E-4,4289410583,2944,17,1
316,7.508814917213266E-4,4291431241,2953,17,2
317,5.010892175264715E-4,4293303624,2962,17,1
318,6.701119328417274E-4,4294804611,2969,17,1
319,8.542855963492965E-4,4296564058,2978,17,1
320,3.6334610901841215E-4,4297328233,2983,17,4
321,3.18788212465845E-4,4298865797,2992,17,2
322,8.763249638868743E-4,4300594437,3000,17,1
323,0.0011532662463083286,4302323077,3008,17,1
324,4.7489855574013183E-4,4303283905,3014,17,4
325,0.0010512258087567647,4305304563,3024,17,1
326,5.224322945022557E-4,4306055045,3028,17,2
327,4.6188530259016683E-4,4307814492,3037,17,3
328,5.810792493955891E-4,4309543132,3046,17,1
329,8.022019488030262E-4,4310307307,3050,17,1
330,0.0010174656279335463,4311071482,3053,17,1
331,7.806198169621289E-4,4313092140,3065,17,5
332,0.0011809589141385192,4314820780,3073,17,1
333,0.0010279993768329998,4316549420,3082,17,1
334,6.926846088632919E-4,4317591982,3089,17,5
335,9.852589573453815E-4,4319612640,3099,17,1
336,5.548247252041964E-4,4321372087,3108,17,5
337,7.558753812667068E-4,4323100727,3117,17,1
338,6.676722188107936E-4,4324829367,3126,17,1
339,6.536818345186724E-4,4325949391,3134,17,4
340,6.432021683131353E-4,4327450378,3143,17,2
341,0.0015526713261819578,4328214553,3147,17,1
342,0.0011808764271480285,4328978728,3151,17,1
343,0.0016155971355472833,4330516292,3158,17,2
344,0.001185274252691614,4332388675,3167,17,2
345,5.32923145068616E-4,4334148122,3177,17,5
346,6.065502592589449E-4,4334898604,3180,17,1
347,6.760512018981303E-4,4336627244,3188,17,1
348,0.001212172594348385,4338355884,3197,17,1
349,6.50434310070218E-4,4340376542,3207,17,2
350,6.634904189479292E-4,4342105182,3215,17,1
351,4.565650459307207E-4,4344125840,3225,17,3
352,9.526837644691773E-4,4346387610,3238,17,1
353,0.0019484874476046576,4347151785,3242,17,1
354,0.0017550794259521168,4347915960,3249,17,1
355,7.986842872930641E-4,4348958522,3257,17,5
356,0.001027063895068358,4350830905,3268,17,1
357,5.115973828093028E-4,4352559545,3281,17,5
358,8.273152107932916E-4,4354288185,3292,17,1
359,7.067871729945839E-4,4355408209,3301,17,2
360,6.230343359106691E-4,4357167656,3311,17,2
361,5.0455822811444E-4,4358705220,3319,17,2
362,8.448602876923174E-4,4360433860,3328,17,1
363,8.007554508172252E-4,4362162500,3336,17,1
364,4.1765338025053866E-4,4363663487,3345,17,5
365,0.0016278638530424247,4364427662,3348,17,1
366,0.0014442231158376618,4366448320,3358,17,2
367,0.0014599021570698716,4367212495,3363,17,1
368,0.001428775799443947,4369233153,3374,17,2
369,4.416271703796153E-4,4370992600,3384,17,4
370,5.472127665384185E-4,4371756775,3389,17,1
371,6.909637461411451E-4,4373485415,3398,17,2
372,0.0012764508302050136,4375214055,3406,17,1
373,6.056085089260021E-4,4375964537,3410,17,2
374,3.0429601816838733E-4,4377502101,3419,17,9
375,5.274153989607044E-4,4379230741,3427,17,1
376,3.4132427465287146E-4,4380273303,3433,17,2
377,5.601509425644148E-4,4382293961,3443,17,1
378,3.6250732098076283E-4,4383254789,3448,17,2
379,4.0796121907713814E-4,4385127172,3457,17,1
380,6.00828125211557E-4,4385891347,3461,17,1
381,4.144817468441482E-4,4387619987,3469,17,2
382,5.948818858722976E-4,4389348627,3476,17,1
383,6.747572214876634E-4,4391108074,3484,17,2
384,5.34119121577323E-4,4392867521,3492,17,1
385,4.981001633820512E-4,4394368508,3501,17,7
386,9.191234078750148E-4,4395488532,3506,17,1
387,9.022268024106985E-4,4396252707,3510,17,2
388,6.381732689265561E-4,4397016882,3514,17,2
389,0.0012810456638218124,4399037540,3524,17,1
390,9.400697767421837E-4,4400766180,3533,17,2
391,0.0013626058479392052,4402494820,3543,17,1
392,0.0012949852598341453,4404515478,3556,17,2
393,0.0010816495532563906,4406244118,3565,17,2
394,5.651824759368947E-4,4407972758,3575,17,5
395,8.782749157661863E-4,4409510322,3583,17,1
396,6.705751852485659E-4,4410260804,3588,17,3
397,5.155833878483629E-4,4412133187,3598,17,4
398,6.022309902530672E-4,4413175749,3604,17,1
399,8.77530976905627E-4,4413939924,3608,17,1
400,0.0013007373588302745,4414704099,3612,17,1
401,7.048324482630946E-4,4416724757,3622,17,4
402,4.8296050361611794E-4,4418453397,3631,17,1
403,8.811749301177479E-4,4420182037,3639,17,1
404,3.8818598567500324E-4,4421941484,3649,17,5
405,4.1151192002776376E-4,4423700931,3657,17,1
406,6.343431972314064E-4,4425429571,3666,17,1
407,4.8009820985151256E-4,4426930558,3674,17,3
408,9.523241963536569E-4,4428050582,3680,17,1
409,7.908719749474841E-4,4428814757,3684,17,3
410,7.078864877874835E-4,4429578932,3688,17,1
411,0.0012519238763494035,4431599590,3698,17,1
412,6.128060908918732E-4,4433137154,3706,17,3
413,0.0010786876197010414,4434865794,3714,17,1
414,0.0013889275143197063,4436594434,3723,17,1
415,6.678137260037511E-4,4438323074,3732,17,3
416,8.938317878023819E-4,4440343732,3742,17,2
417,8.048324103528451E-4,4442605502,3755,17,2
418,4.69033838123523E-4,4444477885,3764,17,2
419,5.83485242557861E-4,4445242060,3769,17,1
420,6.017925156101295E-4,4446284622,3775,17,2
421,5.357740004230347E-4,4447035104,3779,17,3
422,4.007274653506316E-4,4449055762,3792,17,7
423,5.003172160078556E-4,4450784402,3801,17,1
424,6.776099186937279E-4,4452513042,3809,17,1
425,3.9207065048008246E-4,4453277217,3814,17,3
426,3.9868591465498334E-4,4455036664,3823,17,2
427,5.782011759392558E-4,4456796111,3832,17,1
428,5.660785485699778E-4,4458297098,3839,17,2
429,7.334726762545806E-4,4459417122,3845,17,1
430,4.0673919102725384E-4,4460181297,3851,17,5
431,4.954945080338268E-4,4461909937,3859,17,1
432,7.106293218808303E-4,4463638577,3867,17,1
433,8.148766327538454E-4,4465659235,3879,17,2
434,7.25225953342565E-4,4467196799,3887,17,1
435,6.322728281618642E-4,4468925439,3895,17,2
436,4.580100389292652E-4,4469886267,3901,17,3
437,4.4430790043810007E-4,4471906925,3910,17,2
438,5.482879832548757E-4,4473635565,3923,17,1
439,6.623397920874948E-4,4474399740,3927,17,1
440,6.908702039993538E-4,4475163915,3931,17,1
441,6.998247288806784E-4,4477036298,3941,17,5
442,6.547802644593263E-4,4477786780,3945,17,1
443,4.226441185015789E-4,4479515420,3954,17,5
444,4.1760109448381495E-4,4481244060,3962,17,1
445,6.754769555288931E-4,4482781624,3969,17,2
446,6.034896734279514E-4,4484802282,3979,17,1
447,5.571134966805147E-4,4485844844,3985,17,3
448,5.061848934747189E-4,4487345831,3993,17,1
449,7.028042482893277E-4,4489105278,4001,17,1
450,5.100323218499589E-4,4490864725,4009,17,2
451,5.898912504761017E-4,4491628900,4014,17,2
452,8.12556397216042E-4,4492393075,4018,17,1
453,7.300581650218902E-4,4493513099,4024,17,4
454,8.389009038662667E-4,4495241739,4033,17,1
455,0.0015619726034059836,4496970379,4041,17,1
456,9.017388220299527E-4,4498699019,4049,17,1
457,7.153901426998978E-4,4500719677,4060,17,4
458,5.396218308891308E-4,4502740335,4069,17,1
459,9.40025164100923E-4,4504468975,4077,17,1
460,7.048486363184715E-4,4506197615,4085,17,1
461,5.984065626851602E-4,4508069998,4096,17,7
462,6.540949819721935E-4,4510331768,4106,17,1
463,0.0012979620505416834,4511095943,4110,17,1
464,0.0011768179881499472,4511860118,4114,17,1
465,5.274911523961908E-4,4513619565,4124,17,7
466,5.860197520421087E-4,4515157129,4132,17,1
467,6.301235765765623E-4,4515907611,4135,17,1
468,5.21135654684024E-4,4516950173,4140,17,2
469,3.282437816562203E-4,4518678813,4148,17,3
470,6.140150338962546E-4,4520407453,4156,17,1
471,4.4047084803651275E-4,4522428111,4166,17,3
472,3.82407499977453E-4,4523929098,4173,17,1
473,6.349216876826906E-4,4525949756,4184,17,1
474,8.021659933277859E-4,4526713931,4188,17,1
475,6.513484444544552E-4,4527478106,4193,17,3
476,8.166264605115904E-4,4528598130,4200,17,4
477,6.545479620143133E-4,4530326770,4211,17,5
478,0.0010083701551762759,4532055410,4221,17,1
479,7.358327336094888E-4,4533814857,4230,17,2
480,7.222533733187432E-4,4535574304,4246,17,1
481,7.530041124963488E-4,4537302944,4256,17,3
482,5.875530071778447E-4,4539031584,4267,17,1
483,8.554825300547634E-4,4540903967,4279,17,1
484,3.143105506107524E-4,4542441531,4287,17,5
485,3.179476032869871E-4,4544170171,4295,17,1
486,2.306355184049839E-4,4544920653,4299,17,2
487,5.414515383714673E-4,4545684828,4303,17,1
488,0.0019286280591271287,4546449003,4307,17,1
489,5.365632322260828E-4,4548469661,4318,17,5
490,4.395094165825641E-4,4549233836,4322,17,1
491,7.074546715015312E-4,4551254494,4333,17,2
492,9.089017797245401E-4,4552755481,4340,17,1
493,4.7419038609152684E-4,4554484121,4350,17,5
494,6.14885422034198E-4,4556212761,4358,17,1
495,7.48753718651967E-4,4557332785,4364,17,2
496,6.15471843520449E-4,4558375347,4370,17,2
497,5.794228026698851E-4,4560247730,4379,17,1
498,3.305219654971786E-4,4562007177,4389,17,5
499,3.588428651698996E-4,4563049739,4394,17,1
500,3.2580583979800997E-4,4565070397,4403,17,2
501,7.631143495745821E-4,4566799037,4412,17,1
502,0.001037525240083289,4568527677,4420,17,1
503,5.204841933242017E-4,4569488505,4425,17,2
504,7.801634460001337E-4,4570252680,4429,17,1
505,5.895892839975019E-4,4571016855,4433,17,1
506,9.582307480745247E-4,4572554419,4441,17,2
507,4.944589626562577E-4,4574283059,4450,17,4
508,5.630746884004997E-4,4576011699,4458,17,1
509,8.963660717001998E-4,4578032357,4467,17,1
510,7.030827201801974E-4,4579791804,4476,17,2
511,4.335811939455917E-4,4581520444,4485,17,4
512,2.967011093396333E-4,4583279891,4494,17,2
513,4.834339851191119E-4,4585008531,4502,17,1
514,3.770098972562028E-4,4585759013,4507,17,6
515,3.9558761165516465E-4,4587779671,4517,17,1
516,8.080169190284286E-4,4589280658,4524,17,1
517,0.0013613189291974805,4590044833,4528,17,1
518,0.0013670455169784855,4590809008,4532,17,1
519,8.255857814343767E-4,4592346572,4540,17,3
520,4.4948707024337865E-4,4593466596,4546,17,4
521,4.421381037765151E-4,4595728366,4558,17,3
522,4.682993182644781E-4,4597457006,4567,17,1
523,5.343349752503303E-4,4599185646,4575,17,1
524,7.102925154543565E-4,4601058029,4584,17,2
525,5.063089637970627E-4,4603078687,4593,17,2
526,4.773452102777769E-4,4603842862,4597,17,1
527,6.786070915798065E-4,4604607037,4601,17,1
528,4.796157898530001E-4,4606335677,4610,17,3
529,5.531952296447454E-4,4608064317,4619,17,1
530,7.227027008562231E-4,4610084975,4629,17,2
531,3.888214881954102E-4,4611844422,4638,17,5
532,4.135076036416569E-4,4613573062,4647,17,1
533,3.0753277621494465E-4,4614323544,4651,17,4
534,3.7902465782967034E-4,4616195927,4660,17,1
535,2.4223386206918352E-4,4617696914,4668,17,4
536,6.023762391360286E-4,4619234478,4676,17,1
537,6.908756734571211E-4,4619998653,4680,17,1
538,6.774490948054221E-4,4620762828,4684,17,1
539,4.926862734261545E-4,4622522275,4696,17,6
540,4.524778140882868E-4,4624542933,4706,17,2
541,9.338390468543592E-4,4626271573,4715,17,1
542,0.0013098812204269039,4628000213,4723,17,1
543,7.565783796803944E-4,4629728853,4730,17,1
544,4.8558931197965953E-4,4630771415,4735,17,3
545,5.150681707855821E-4,4631891439,4741,17,1
546,3.992198621523873E-4,4632934001,4747,17,2
547,4.8672153261065487E-4,4634954659,4756,17,1
548,4.0471019421760003E-4,4636683299,4764,17,1
549,4.4605386125165703E-4,4638411939,4773,17,1
550,3.3278391861111693E-4,4639176114,4779,17,5
551,0.0010072573014479197,4639940289,4783,17,1
552,6.44658755234149E-4,4641960947,4793,17,3
553,5.061370425337985E-4,4643720394,4801,17,2
554,3.143951528285093E-4,4645479841,4810,17,2
555,6.575485748481454E-4,4646980828,4817,17,1
556,4.394281592479947E-4,4648709468,4826,17,1
557,5.142316038214304E-4,4650438108,4835,17,1
558,5.499823714485483E-4,4651975672,4844,17,2
559,4.578662984997001E-4,4652936500,4849,17,2
560,4.0086563581712056E-4,4653700675,4854,17,3
561,4.685676136267349E-4,4654820699,4859,17,2
562,4.363858223017675E-4,4655571181,4864,17,3
563,3.7990049212886876E-4,4657443564,4873,17,2
564,3.476177421645596E-4,4659172204,4881,17,1
565,5.669545208547474E-4,4660900844,4889,17,1
566,5.285386322244101E-4,4662921502,4898,17,2
567,3.8180565174706315E-4,4663685677,4903,17,1
568,5.848535254816191E-4,4664449852,4907,17,1
569,7.716639289977484E-4,4666470510,4917,17,2
570,6.496285152044978E-4,4668199150,4926,17,2
571,7.018497080067767E-4,4669927790,4934,17,1
572,3.155279650630955E-4,4671465354,4943,17,6
573,3.9795577729729887E-4,4673193994,4951,17,1
574,3.0019334854574443E-4,4675066377,4961,17,5
575,3.385314409525017E-4,4677328147,4971,17,1
576,4.354682578104724E-4,4678092322,4975,17,1
577,5.478067505599778E-4,4679851769,4983,17,2
578,4.179840566945282E-4,4681611216,4991,17,1
579,4.85849561317032E-4,4683112203,4999,17,2
580,5.700950439184613E-4,4685132861,5008,17,1
581,4.3214110802033593E-4,4686861501,5016,17,2
582,5.542526110825302E-4,4688590141,5024,17,1
583,4.3464867840260356E-4,4689354316,5029,17,3
584,3.852565407796023E-4,4691374974,5039,17,3
585,4.7563753971254473E-4,4692125456,5043,17,1
586,4.5693976914395405E-4,4693168018,5048,17,2
587,3.246780100464243E-4,4693932193,5053,17,3
588,3.427952701513535E-4,4695052217,5060,17,4
589,4.707746791355662E-4,4696780857,5068,17,1
590,6.864519815571302E-4,4698509497,5077,17,1
591,2.4512877484772125E-4,4700047061,5084,17,3
592,3.28485696591545E-4,4701775701,5092,17,1
593,3.517584962772457E-4,4703796359,5102,17,2
594,2.514514894567138E-4,4705524999,5110,17,2
595,2.6814354398412823E-4,4706289174,5115,17,2
596,7.08364745464802E-4,4707053349,5120,17,1
597,5.416712036461886E-4,4708812796,5128,17,2
598,6.279849405607154E-4,4710572243,5136,17,1
599,3.8214728770210205E-4,4712444626,5147,17,9
600,5.200415964156014E-4,4713945613,5154,17,1
601,2.852205893758326E-4,4715966271,5164,17,1
602,6.117573753547761E-4,4717694911,5173,17,1
603,7.748403829327188E-4,4719423551,5181,17,1
604,4.7937355784100744E-4,4720466113,5186,17,2
605,3.8386232256394594E-4,4721230288,5190,17,3
606,3.131772084955757E-4,4721980770,5195,17,5
607,3.785396160096477E-4,4724001428,5205,17,1
608,3.0644333097074283E-4,4725730068,5216,17,1
609,2.6708615934677957E-4,4727458708,5225,17,1
610,5.385753017400939E-4,4728996272,5233,17,1
611,3.8773797376157564E-4,4729760447,5238,17,3
612,4.3158868010564796E-4,4730524622,5242,17,1
613,6.454650087991322E-4,4731644646,5247,17,3
614,3.5975826533942286E-4,4733517029,5257,17,6
615,3.7699089067543077E-4,4735245669,5266,17,1
616,6.158082355796517E-4,4736974309,5274,17,1
617,3.2183602194332686E-4,4738733756,5283,17,3
618,3.0568643097805446E-4,4740754414,5292,17,1
619,4.996885598796441E-4,4742483054,5301,17,1
620,4.4389933093888707E-4,4743443882,5306,17,2
621,1.334297129732483E-4,4744944869,5315,17,6
622,5.240612099082596E-4,4746482433,5322,17,1
623,3.956197884837991E-4,4747246608,5327,17,3
624,3.5405080099166857E-4,4749267266,5340,17,3
625,3.82324097542612E-4,4750309828,5345,17,1
626,3.377864253382918E-4,4752038468,5354,17,2
627,4.456136041987888E-4,4753767108,5362,17,1
628,4.1746736886631844E-4,4755526555,5371,17,3
629,2.4871213290795114E-4,4756277037,5377,17,5
630,2.9011367078847315E-4,4758036484,5386,17,1
631,3.576343883396824E-4,4758800659,5389,17,1
632,7.693809861119528E-4,4759564834,5393,17,1
633,3.750604360926859E-4,4761585492,5405,17,7
634,5.659633928899219E-4,4763314132,5413,17,1
635,7.72222668807464E-4,4765042772,5421,17,1
636,3.5565853642594963E-4,4766162796,5427,17,3
637,4.4550183916044014E-4,4767891436,5435,17,1
638,3.2518856185085297E-4,4770153206,5446,17,3
639,6.222685671109662E-4,4772173864,5456,17,1
640,2.7796142410456794E-4,4774046247,5464,17,2
641,4.565659358473044E-4,4774810422,5468,17,1
642,5.307560286984422E-4,4775574597,5472,17,1
643,3.407165417765076E-4,4777303237,5481,17,6
644,4.772191869849737E-4,4779031877,5488,17,1
645,3.809202771130759E-4,4781052535,5498,17,4
646,3.8945669681834645E-4,4782553522,5505,17,1
647,9.711768692062139E-4,4784091086,5512,17,1
648,4.1017229599147513E-4,4785850533,5520,17,3
649,3.0587674614624403E-4,4787579173,5528,17,4
650,3.2323442871345156E-4,4789307813,5536,17,1
651,2.9630355340128805E-4,4790350375,5542,17,3
652,3.4103026931166214E-4,4792109822,5550,17,1
653,2.625507784264398E-4,4792860304,5554,17,4
654,3.6014302260563524E-4,4794880962,5563,17,1
655,5.286330323177668E-4,4795645137,5567,17,1
656,0.0010596060916196175,4796409312,5571,17,1
657,3.5139983848109186E-4,4798281695,5580,17,5
658,2.600089359335662E-4,4800010335,5589,17,3
659,5.534708382280189E-4,4801738975,5597,17,1
660,3.584788806955487E-4,4802858999,5602,17,2
661,2.240003430470298E-4,4804587639,5610,17,2
662,1.890431939822692E-4,4805351814,5616,17,6
663,2.004724010198462E-4,4806115989,5620,17,1
664,6.105950305331861E-4,4808136647,5629,17,1
665,6.23677958858048E-4,4809674211,5636,17,1
666,5.286240777358472E-4,4811175198,5643,17,2
667,3.5810524289605895E-4,4813195856,5652,17,2
668,6.409858360823492E-4,4814924496,5660,17,1
669,7.244101400560362E-4,4816653136,5669,17,1
670,2.816640141284308E-4,4818381776,5678,17,7
671,5.394341924724806E-4,4820141223,5685,17,1
672,5.914315150769567E-4,4821900670,5694,17,1
673,4.7775155695368554E-4,4822943232,5699,17,3
674,3.3079030336309226E-4,4823904060,5705,17,2
675,3.3774906485279326E-4,4824668235,5708,17,1
676,4.145491452881403E-4,4825788259,5713,17,2
677,4.144323679787167E-4,4826538741,5717,17,1
678,2.8667135238052543E-4,4828411124,5727,17,5
679,1.8399644324274784E-4,4830139764,5736,17,2
680,4.902825977977022E-4,4831868404,5745,17,1
681,2.434280775237982E-4,4833889062,5756,17,4
682,2.4238230908754007E-4,4834653237,5761,17,1
683,4.137093493644984E-4,4835417412,5766,17,1
684,5.429953182971959E-4,4837438070,5777,17,2
685,5.388597981286308E-4,4839166710,5785,17,2
686,5.831260166234009E-4,4840895350,5794,17,1
687,5.128468524612247E-4,4842432914,5802,17,3
688,4.842059045988861E-4,4843933901,5809,17,1
689,4.3772956447258763E-4,4845471465,5816,17,1
690,3.4189876383740173E-4,4847733235,5829,17,3
691,2.1585891176812552E-4,4848497410,5833,17,1
692,3.3044072799020695E-4,4850256857,5842,17,2
693,3.286745318864634E-4,4851985497,5850,17,1
694,4.052898853269449E-4,4853714137,5858,17,1
695,5.863002682452012E-4,4855734795,5869,17,1
696,2.75372807555028E-4,4857607178,5878,17,4
697,4.0480492374636443E-4,4858649740,5884,17,1
698,2.0833046355426467E-4,4859400222,5888,17,3
699,1.6594519902139493E-4,4861159669,5898,17,5
700,2.963578480405841E-4,4862888309,5907,17,1
701,3.9877145968190904E-4,4864616949,5915,17,1
702,4.6917545992584297E-4,4865381124,5920,17,2
703,8.694779196694484E-4,4866145299,5925,17,1
704,6.281572456072673E-4,4868165957,5936,17,2
705,3.166263401569212E-4,4870186615,5945,17,1
706,4.6250250261299994E-4,4871687602,5953,17,1
707,4.026146619143142E-4,4872807626,5958,17,1
708,4.956447594992757E-4,4874536266,5967,17,1
709,6.260492341728958E-4,4876264906,5975,17,1
710,2.880149707526697E-4,4877029081,5980,17,5
711,1.8627275782993798E-4,4878788528,5988,17,3
712,1.8281552357107765E-4,4880517168,5996,17,1
713,1.8814867382599908E-4,4881281343,6000,17,1
714,3.9294075354935295E-4,4883040790,6008,17,1
715,2.43725395212698E-4,4884769430,6018,17,7
716,2.3601308148420958E-4,4886306994,6026,17,2
717,2.500094238707304E-4,4888035634,6034,17,1
718,3.7155060130865245E-4,4890056292,6043,17,1
719,2.99344208265472E-4,4891098854,6048,17,2
720,2.5821214575106157E-4,4892971237,6057,17,1
721,3.4180855252223644E-4,4893735412,6061,17,1
722,3.880747720625801E-4,4894499587,6065,17,1
723,3.574545639523955E-4,4895250069,6071,17,7
724,3.49223244626585E-4,4896978709,6079,17,1
725,4.7125239549533767E-4,4898707349,6088,17,1
726,6.652833396720715E-4,4900728007,6097,17,1
727,4.423454570262444E-4,4901848031,6103,17,3
728,3.1362875601079676E-4,4903576671,6112,17,3
729,2.1357304479330863E-4,4905597329,6122,17,4
730,6.321054468409653E-4,4907098316,6129,17,1
731,2.6618033529828255E-4,4908059144,6134,17,3
732,4.171696029685493E-4,4909596708,6141,17,1
733,2.886157269248982E-4,4910360883,6145,17,2
734,2.2670987396367152E-4,4912089523,6154,17,4
735,2.7572557089386863E-4,4913818163,6161,17,1
736,3.210201553445233E-4,4915577610,6169,17,2
737,4.7446865655554867E-4,4917337057,6177,17,1
738,2.7273763982795256E-4,4918379619,6183,17,3
739,2.641003518100995E-4,4920252002,6191,17,1
740,3.3150684575177256E-4,4921016177,6196,17,1
741,3.5773027135796106E-4,4921780352,6199,17,1
742,3.716722586247878E-4,4923801010,6212,17,6
743,5.80663219918592E-4,4925529650,6221,17,1
744,8.364007348844294E-4,4927258290,6230,17,1
745,4.361415126443488E-4,4928986930,6241,17,2
746,5.972699255729982E-4,4931007588,6252,17,1
747,4.1049027400263754E-4,4931758070,6257,17,4
748,3.3092484822206097E-4,4932878094,6266,17,2
749,3.8584473919787786E-4,4934379081,6275,17,1
750,3.462776369969133E-4,4935916645,6286,17,1
751,2.9301495971924095E-4,4936680820,6293,17,2
752,3.759901213948561E-4,4938942590,6307,17,1
753,2.679580039568037E-4,4940671230,6318,17,3
754,2.39848937827824E-4,4942691888,6337,17,2
755,4.214024552847148E-4,4944420528,6346,17,1
756,2.2778185249058377E-4,4946179975,6356,17,3
757,2.540132840311238E-4,4947908615,6364,17,1
758,2.803944861828899E-4,4948672790,6368,17,2
759,3.7398989517056834E-4,4949436965,6372,17,1
760,5.703671637707971E-4,4951309348,6383,17,2
761,4.248973062157183E-4,4953068795,6399,17,2
762,2.5921955088854625E-4,4954797435,6410,17,4
763,3.5158786838760666E-4,4956526075,6419,17,1
764,4.974436273955352E-4,4958546733,6432,17,2
765,2.2970584500380705E-4,4959589295,6440,17,2
766,2.110859610883691E-4,4961609953,6451,17,1
767,3.1058739168643505E-4,4963338593,6462,17,1
768,2.6214427109391074E-4,4964102768,6466,17,1
769,3.4693768359553924E-4,4964866943,6471,17,1
770,4.242237789692627E-4,4965617425,6477,17,5
771,3.6691517234533765E-4,4967154989,6490,17,6
772,3.9663845610230777E-4,4968883629,6502,17,1
773,3.964836076833134E-4,4970612269,6511,17,1
774,4.561843416073834E-4,4971732293,6518,17,2
775,3.131163083084535E-4,4973604676,6530,17,4
776,3.8032985338649325E-4,4975105663,6540,17,1
777,4.1134947530920045E-4,4976865110,6549,17,1
778,1.689944748174441E-4,4978624557,6558,17,3
779,2.0321344402571384E-4,4980353197,6568,17,2
780,3.3773625233899306E-4,4981117372,6572,17,1
781,5.237520359363913E-4,4981881547,6578,17,1
782,3.2532617215532257E-4,4983610187,6589,17,5
783,3.9748962942449587E-4,4985630845,6600,17,1
784,4.4844103712270774E-4,4987651503,6611,17,1
785,5.796241540181862E-4,4989380143,6620,17,1
786,4.421401021407439E-4,4991108783,6629,17,2
787,4.346385382518354E-4,4992151345,6636,17,3
788,2.4117423941630257E-4,4994413115,6650,17,6
789,3.872714616269E-4,4995950679,6659,17,1
790,3.4474197994807925E-4,4996911507,6664,17,1
791,3.1768332788718976E-4,4998932165,6676,17,4
792,2.881637696324405E-4,4999696340,6681,17,2
793,2.751160541663652E-4,5000446822,6686,17,2
794,1.7675964352878022E-4,5001566846,6693,17,4
795,4.801552326744375E-4,5003067833,6701,17,1
796,2.3353509071782406E-4,5004796473,6711,17,2
797,3.1176235597330746E-4,5006525113,6720,17,1
798,3.297813564603166E-4,5008284560,6730,17,2
799,4.076267336789977E-4,5010044007,6739,17,1
800,2.2183799291788722E-4,5011916390,6750,17,4
801,3.3131452828401043E-4,5012680565,6755,17,1
802,7.275950968435278E-4,5013444740,6759,17,1
803,3.040029161192131E-4,5015173380,6769,17,2
804,4.732600057236668E-4,5016902020,6778,17,1
805,5.373458783723228E-4,5018922678,6789,17,2
806,5.178689043676251E-4,5020943336,6799,17,1
807,4.886717575803424E-4,5022671976,6808,17,2
808,3.5539363515485933E-4,5024400616,6817,17,2
809,3.7006823087959803E-4,5025938180,6826,17,2
810,2.649348177570309E-4,5026980742,6832,17,3
811,5.504875292065389E-4,5027744917,6837,17,1
812,5.886658676430642E-4,5028509092,6841,17,1
813,3.1625369650147E-4,5030381475,6852,17,5
814,2.1147336950535248E-4,5031131957,6856,17,2
815,1.9882320521820903E-4,5032251981,6862,17,1
816,3.089145134794925E-4,5033980621,6870,17,1
817,5.455440768208168E-4,5035709261,6879,17,1
818,1.8309894926863657E-4,5037437901,6889,17,2
819,3.714280367201622E-4,5039458559,6899,17,1
820,3.028185933560205E-4,5041218006,6908,17,1
821,2.6140290429630856E-4,5042718993,6917,17,4
822,5.131449824205976E-4,5043483168,6921,17,1
823,4.4211314262280484E-4,5045020732,6929,17,2
824,5.026307077702067E-4,5045784907,6933,17,1
825,4.06295213983718E-4,5047805565,6944,17,4
826,2.9881244683781395E-4,5049534205,6953,17,2
827,4.746455505137035E-4,5051262845,6962,17,1
828,2.3905874004398082E-4,5053022292,6971,17,2
829,2.128923361097967E-4,5054750932,6980,17,3
830,1.3961139766455554E-4,5055793494,6986,17,2
831,2.4963585318592437E-4,5056557669,6991,17,1
832,3.565299434306233E-4,5058578327,7001,17,1
833,1.2537265242859184E-4,5059342502,7006,17,3
834,2.6731576940329754E-4,5061214885,7015,17,2
835,2.6861656314028755E-4,5062943525,7023,17,1
836,3.8116180696206697E-4,5064672165,7032,17,1
837,3.1210954036891246E-4,5066431612,7041,17,3
838,2.1439174849677392E-4,5067969176,7050,17,4
839,3.680516237197273E-4,5069470163,7057,17,1
840,2.6331196218441907E-4,5071490821,7066,17,1
841,3.134686843536543E-4,5073219461,7074,17,1
842,2.6712973711516704E-4,5074948101,7082,17,1
843,3.072406257454614E-4,5075712276,7088,17,5
844,4.1340952425625126E-4,5076476451,7092,17,1
845,5.777292515258218E-4,5077596475,7098,17,2
846,4.7699417760757313E-4,5078346957,7104,17,4
847,3.219542901652596E-4,5079097439,7108,17,3
848,4.6141336296688076E-4,5081118097,7117,17,1
849,2.841329287725798E-4,5082877544,7125,17,2
850,2.8312876841251206E-4,5084606184,7133,17,2
851,5.23217810505694E-4,5086334824,7141,17,1
852,2.547700957832249E-4,5087295652,7146,17,3
853,1.9298228335519886E-4,5089316310,7156,17,2
854,1.8830671202809597E-4,5091044950,7164,17,1
855,1.9743611683437776E-4,5091809125,7167,17,1
856,3.4741908134673026E-4,5092573300,7171,17,1
857,3.5174355623598453E-4,5094110864,7180,17,6
858,2.837535738761289E-4,5095153426,7185,17,2
859,3.680860919490022E-4,5097025809,7194,17,1
860,3.0080224752940124E-4,5098785256,7201,17,2
861,4.307170047784255E-4,5100513896,7209,17,1
862,6.319930360030578E-4,5102242536,7219,17,1
863,2.8773580861696674E-4,5103971176,7233,17,3
864,3.5201574872830116E-4,5105091200,7240,17,3
865,3.1571590577174417E-4,5106592187,7249,17,3
866,4.504353862672563E-4,5108612845,7261,17,1
867,3.264963517210825E-4,5109377020,7266,17,2
868,3.649538667907583E-4,5110141195,7270,17,1
869,5.135572904019607E-4,5112161853,7281,17,2
870,3.264668542200991E-4,5114423623,7294,17,3
871,3.786166184557424E-4,5116183070,7304,17,1
872,4.216607299446869E-4,5117911710,7313,17,1
873,5.226890891336748E-4,5119640350,7322,17,1
874,2.181492030210873E-4,5121512733,7332,17,4
875,2.504804892866824E-4,5123241373,7340,17,1
876,2.7426001606313327E-4,5124778937,7347,17,2
877,2.6610878648526627E-4,5125821499,7352,17,1
878,1.2156914120429054E-4,5126585674,7357,17,3
879,1.5689882928286172E-4,5127349849,7362,17,1
880,4.3926754897594274E-4,5129370507,7372,17,1
881,3.2560302915919203E-4,5131099147,7380,17,2
882,4.0998194066508664E-4,5132827787,7388,17,1
883,4.3590694042086256E-4,5134587234,7397,17,2
884,2.867912044996801E-4,5136607892,7406,17,3
885,5.131624826335835E-4,5138108879,7413,17,1
886,2.801956156125529E-4,5139228903,7419,17,3
887,3.0252794854659145E-4,5140957543,7427,17,2
888,2.9317576358599273E-4,5142686183,7435,17,1
889,2.2576840470062636E-4,5144445630,7445,17,5
890,2.0147636954961226E-4,5145196112,7450,17,3
891,2.004976559302132E-4,5145960287,7455,17,1
892,6.217743972523507E-4,5146724462,7460,17,1
893,2.4144594771859017E-4,5148262026,7469,17,6
894,1.4328445781679002E-4,5150282684,7481,17,2
895,3.773430610131221E-4,5152011324,7492,17,1
896,5.054405225481698E-4,5153739964,7502,17,1
897,1.7903686428431275E-4,5156001734,7517,17,6
898,2.612622563017984E-4,5157874117,7528,17,1
899,2.0050165933795496E-4,5158916679,7535,17,2
900,2.3960501559292988E-4,5159680854,7540,17,1
901,2.4293967327956604E-4,5161701512,7553,17,4
902,2.317598380435426E-4,5163202499,7563,17,1
903,3.2791167038778187E-4,5164961946,7574,17,1
904,2.764914068746073E-4,5166690586,7586,17,2
905,3.5942574752304484E-4,5168419226,7597,17,1
906,2.517019260528513E-4,5169539250,7604,17,2
907,1.3437350412384377E-4,5171267890,7617,17,7
908,2.386841443235772E-4,5173288548,7629,17,1
909,2.442686801597601E-4,5174052723,7635,17,1
910,5.67941639285783E-4,5174816898,7640,17,1
911,2.71466755613658E-4,5176576345,7651,17,5
912,2.6968206959749366E-4,5177326827,7656,17,1
913,2.2873708990109323E-4,5178864391,7665,17,4
914,3.885496064604425E-4,5180593031,7676,17,1
915,5.095350076420998E-4,5182321671,7687,17,1
916,2.959156100605723E-4,5183282499,7693,17,2
917,2.593433323035649E-4,5185303157,7704,17,2
918,2.0576158749563474E-4,5187031797,7713,17,1
919,1.8974591103771408E-4,5188904180,7723,17,3
920,2.339827174119221E-4,5189668355,7728,17,1
921,3.8515894387651924E-4,5190432530,7733,17,1
922,1.6996326201466775E-4,5192161170,7744,17,8
923,2.0723902348540257E-4,5194181828,7754,17,1
924,2.851300743307398E-4,5195910468,7762,17,1
925,2.693379243841125E-4,5197669915,7770,17,2
926,2.0401034494508177E-4,5198712477,7776,17,2
927,1.8160692784368118E-4,5200471924,7784,17,1
928,2.487054675051339E-4,5201972911,7792,17,1
929,2.835311948398206E-4,5203510475,7799,17,1
930,2.3499918808563624E-4,5205239115,7808,17,3
931,2.4500876592842475E-4,5206967755,7817,17,1
932,2.857706901754201E-4,5207731930,7821,17,2
933,3.3557570557515994E-4,5208496105,7825,17,1
934,5.721281322720244E-4,5210516763,7835,17,1
935,4.306722648542417E-4,5211636787,7841,17,3
936,3.9046360382456757E-4,5212387269,7846,17,2
937,2.5507544396595596E-4,5214259652,7856,17,4
938,3.288623972434176E-4,5215988292,7864,17,1
939,4.6769812366724415E-4,5217716932,7872,17,1
940,1.648215252858151E-4,5219737590,7883,17,3
941,3.0161918632304823E-4,5221466230,7892,17,1
942,1.591709449874472E-4,5222508792,7899,17,6
943,3.929616572455817E-4,5223272967,7904,17,1
944,4.3203626776605944E-4,5224037142,7909,17,1
945,3.26936205108665E-4,5226057800,7919,17,2
946,2.321500729758558E-4,5227558787,7927,17,3
947,5.700746703938753E-4,5229096351,7935,17,1
948,2.834559159370477E-4,5230824991,7944,17,4
949,3.33945172249522E-4,5232553631,7952,17,1
950,3.9498815989231714E-4,5234313078,7961,17,2
951,4.4385399769028615E-4,5236072525,7969,17,1
952,2.208395520156725E-4,5237801165,7979,17,7
953,2.1170323926846E-4,5238921189,7985,17,1
954,2.3791861010953667E-4,5239671671,7989,17,1
955,1.4096204686128523E-4,5241400311,7998,17,4
956,2.37920557471408E-4,5242164486,8002,17,1
957,8.27558370777349E-4,5242928661,8007,17,1
958,2.5282686568975165E-4,5244801044,8016,17,4
959,2.9988514938365996E-4,5246821702,8026,17,1
960,1.432613621010319E-4,5247782530,8032,17,2
961,2.3723116034768358E-4,5249803188,8043,17,1
962,3.343430776372244E-4,5251531828,8052,17,1
963,4.771885444348111E-4,5253260468,8060,17,1
964,1.723853366973818E-4,5255522238,8073,17,7
965,2.6136728391880175E-4,5256286413,8077,17,1
966,2.3645439802798718E-4,5257823977,8084,17,2
967,1.7967820296563316E-4,5259583424,8092,17,1
968,2.2277739690604065E-4,5261084411,8100,17,1
969,1.5253298134700974E-4,5263105069,8111,17,2
970,3.3307604909207054E-4,5264833709,8120,17,1
971,3.6719343502231096E-4,5266562349,8128,17,1
972,2.3284396798324095E-4,5267326524,8132,17,3
973,2.5603352114661785E-4,5268369086,8137,17,2
974,2.5081106465582804E-4,5269489110,8143,17,3
975,1.875469134869023E-4,5271361493,8153,17,4
976,1.5840627629168968E-4,5273090133,8160,17,1
977,2.206139245479843E-4,5274818773,8169,17,1
978,2.3355771986670917E-4,5276578220,8178,17,3
979,2.060580242588487E-4,5277342395,8182,17,1
980,3.499024375881566E-4,5278106570,8186,17,1
981,4.622203230048334E-4,5280127228,8195,17,2
982,2.6700774733643805E-4,5281664792,8203,17,2
983,3.8412103915700665E-4,5283393432,8213,17,1
984,4.6855867554667155E-4,5285122072,8222,17,1
985,3.0295393011823104E-4,5285872554,8227,17,2
986,2.16688609052522E-4,5287893212,8238,17,4
987,2.295138721835064E-4,5289621852,8246,17,1
988,1.2596380856907415E-4,5291122839,8255,17,6
989,3.422671618732871E-4,5291887014,8259,17,1
990,3.7588215747854395E-4,5293646461,8267,17,2
991,2.3781607761174208E-4,5295405908,8276,17,2
992,2.7069001808300533E-4,5296448470,8282,17,3
993,2.2344887545988734E-4,5298469128,8292,17,2
994,3.13131694206611E-4,5299233303,8297,17,1
995,3.0595863841683725E-4,5300961943,8307,17,2
996,4.618835809988416E-4,5302690583,8317,17,1
997,1.6433139466959197E-4,5304419223,8328,17,5
998,2.595094164575444E-4,5305539247,8335,17,2
999,2.0933102888668446E-4,5307411630,8346,17,5
1000,2.399749622802756E-4,5308175805,8351,17,1


==> data/sparse_url_combined.gz_L50_T1k.csv <==
3231961
3.57762829108436E-5
iteration,g,flops,ms,nnz,q_pops
1,14.735229307257953,30977479860243,4698,1,1
2,6.995318145059009,30978604867756,13128,2,77
3,40.22741042922915,30979729875269,18353,3,1
4,18.125591638272965,30980854882782,23509,3,78
5,38.364162836055684,30981979890295,27696,3,1
6,17.960565308846213,30983104897808,32934,3,78
7,37.15011121885252,30984229905321,37005,3,1
8,17.573160418984997,30985354912834,42006,3,78
9,36.191891760015025,30986479920347,46173,3,1
10,17.063217660234336,30987604927860,51307,3,78
11,35.28338932403493,30988729935373,55339,3,1
12,16.417487188793903,30989854942886,60124,3,78
13,34.34067745876776,30990979950399,64015,3,1
14,15.646162912688876,30992104957912,68854,3,78
15,33.347915927556066,30993229965425,72816,3,1
16,14.78142643437411,30994354972938,77644,3,79
17,32.322595988216804,30995478254130,81560,4,1
18,13.681919526264862,30996603261643,86163,5,79
19,31.293645448088867,30997728269156,90047,5,1
20,12.758400486342577,30998853276669,94700,5,82
21,30.27112185577001,30999978284182,98589,5,1
22,11.840284565555944,31001103291695,103288,5,80
23,29.278341145597558,31002228299208,107212,5,1
24,10.946755245813291,31003353306721,111869,5,80
25,28.326882165439027,31004478314234,115733,5,1
26,10.088293410605012,31005603321747,120736,5,83
27,27.43562395233851,31006687202631,124677,6,1
28,7.764780221149718,31007812210144,130176,6,89
29,26.86512427879582,31008937217657,134193,6,1
30,7.139588663007335,31010062225170,139178,6,86
31,26.085688794798113,31011187232683,143032,6,1
32,6.527361125153801,31012312240196,147967,6,98
33,25.353212575685234,31013436413508,151893,7,1
34,5.913881431530963,31014509473547,156593,8,96
35,23.302889160960568,31015186465849,158983,8,1
36,5.417957811260819,31016026581101,162280,9,88
37,5.702952508536836,31017151588614,166400,9,1
38,9.536046258995006,31018252797052,170422,10,1
39,5.491793316259565,31019376633228,175370,11,80
40,10.463860311822236,31020501640741,179533,11,1
41,5.377143711362415,31021626648254,184534,11,79
42,11.007640890129718,31022751655767,188793,11,1
43,5.2224553848068,31023876663280,193715,11,80
44,11.484847718463971,31025001670793,197869,11,1
45,5.039541982500508,31026126678306,202800,11,81
46,11.895823400712482,31027251685819,207776,11,1
47,4.831646480611188,31028376693332,213020,11,81
48,12.245548121259958,31029499974524,217684,11,1
49,4.572693224890237,31030624147836,223717,11,79
50,12.541792216764938,31031749155349,228451,11,1
51,4.335263171703614,31032874162862,234310,11,82
52,12.937686943936617,31033551155164,237198,11,1
53,3.1432407714911315,31034224054695,241507,12,117
54,1.1820152911527309,31034591894554,244323,13,204
55,1.2680035520917414,31035622838945,249478,14,1
56,4.300202927933394,31036746675121,253881,15,1
57,2.0247998706347348,31037871682634,258805,15,78
58,4.5347133589176805,31038996690147,263083,15,1
59,2.1433362944952887,31040121697660,267817,15,78
60,4.787614887427726,31041246705173,272446,15,1
61,2.236759289798123,31042371712686,277431,15,78
62,5.04348966071252,31043496720199,281858,15,1
63,2.3061365255612567,31044621727712,286644,15,78
64,5.299825539295606,31045746735225,291121,15,1
65,2.351867769870058,31046871742738,296131,15,78
66,5.555040826670081,31047995023930,300598,15,1
67,2.4298301279192502,31048556615270,302948,16,79
68,1.926037626774559,31049229514801,305723,16,59
69,0.9941280549468384,31049364335224,306430,17,137
70,0.5729898852076819,31050213287159,310859,18,209
71,3.0789159192162057,31051336568351,315545,18,1
72,1.3744525384588622,31052176683603,319320,18,78
73,1.951423441214358,31053284517903,323807,19,1
74,2.3544218883768724,31054404459176,328214,20,1
75,1.9914804654213676,31055493940677,332757,21,58
76,2.381216032346768,31056613881950,337413,21,1
77,2.078828387702828,31057737718126,342340,22,58
78,2.578298142756871,31058821658911,346925,23,1
79,1.9004565836597709,31059945495087,352000,23,67
80,2.906709188591575,31061070502600,356779,23,1
81,1.8915820400855363,31062195510113,361872,23,72
82,3.0881844855086276,31063320517626,366742,23,1
83,1.8689370090416175,31064445525139,371768,23,75
84,3.275735918262711,31065569361315,376212,23,1
85,1.8316518280233567,31066600305706,380567,23,77
86,3.127912979466998,31067277298008,383350,23,1
87,0.9514687740303556,31068361238793,388407,23,86
88,2.9436253473761,31069486246306,393141,23,1
89,1.1435785178878597,31070159145837,396121,23,80
90,0.46604379357287296,31070526985696,398301,23,200
91,0.598700738088544,31071601612939,403331,24,1
92,2.1674756506800934,31072726620452,407938,24,1
93,0.8121749723514176,31073851627965,413250,24,78
94,2.2444091797551238,31074976635478,418070,24,1
95,0.8482291321588972,31076101642991,423440,24,78
96,2.3330208855216408,31077224924183,428048,24,1
97,0.8716216483971014,31078349097495,433177,24,78
98,2.428468219224721,31079474105008,437959,24,1
99,0.8997405378542315,31080599112521,443319,24,78
100,2.52923020828173,31081675440385,447896,25,1
101,0.7928884508082921,31082764921886,453442,25,82
102,2.620073073534613,31083848862671,458054,25,1
103,0.7821763306526766,31084410454011,460610,25,83
104,1.0551092990923587,31085087446313,464324,25,1
105,0.49045780978884607,31085222266736,465105,25,110
106,0.4667819953370586,31086033595109,469119,26,11
107,1.6466425232954423,31087157431285,474603,26,1
108,0.8590483738689244,31088281604597,479888,26,75
109,1.6749693683903613,31089406612110,484927,26,1
110,0.9163436414987449,31090531619623,490164,26,73
111,1.6878780916959668,31091656627136,494788,26,1
112,0.9773929415375083,31092781634649,500385,26,72
113,1.6962554619468655,31093906642162,504905,26,1
114,1.0435431172299339,31095031649675,509891,26,70
115,1.7002093469630082,31096156657188,514872,26,1
116,1.1146143985238623,31097281664701,520124,26,69
117,1.6996734947134955,31098406672214,524877,26,1
118,1.2483486905735475,31099079571745,528092,26,65
119,0.5140772478634854,31099766319348,531647,27,102
120,1.1437901166671818,31100839379387,536223,27,1
121,1.1604080660761582,31101959320660,540800,27,1
122,1.25670009167817,31103083493972,545810,27,1
123,1.2198403155573132,31104208501485,550748,27,41
124,1.2675934190684046,31105333508998,555654,27,1
125,1.2777863322784715,31106457682310,560380,27,1
126,1.263851145923793,31107582689823,564889,27,48
127,1.341174325648195,31108707697336,569278,27,1
128,1.2611370681188805,31109832704849,573927,27,57
129,1.406891137034166,31110957712362,578707,27,1
130,1.2544996480559791,31112082719875,584042,27,63
131,1.4761985083240392,31113207727388,588897,27,1
132,1.2441313251987778,31114332734901,594037,27,66
133,1.5841881840759904,31115009727203,596844,27,1
134,0.7604936683895861,31115849842455,600559,27,81
135,1.1827341296747853,31116957676755,605353,27,1
136,1.1159433449814302,31118077618028,610394,27,47
137,1.2152619734032182,31119201791340,615633,27,1
138,1.1779781572520158,31120326798853,621001,27,40
139,1.21378661032677,31121451806366,625963,27,1
140,1.2293153638690302,31122575087558,631160,27,1
141,1.2015633482116186,31123700095071,636753,27,50
142,1.3012732878137256,31124377087373,639838,27,1
143,0.5658688844127431,31124744927232,641620,27,102
144,0.4205252326697912,31124939356260,642876,28,117
145,0.3786853227468221,31125829042831,647415,29,53
146,0.9864026103274471,31126657276936,651215,30,1
147,0.5882098895479985,31127546963507,655258,30,75
148,0.661916563134211,31128546828065,659961,31,1
149,1.0430144571925193,31129577772456,664786,31,1
150,0.7908269494722134,31130250671987,667866,31,68
151,0.2907126704275239,31130385492410,669150,31,276
152,0.37765464038433183,31131469433195,674157,31,1
153,1.2548391567949082,31132593606507,678591,31,1
154,0.42007414345475497,31133669934371,683308,32,100
155,1.2252394488522877,31134759415872,687533,32,1
156,0.4304996991434075,31135432315403,690597,32,101
157,0.26034558826051984,31135522058078,691297,33,197
158,0.2580328272912938,31136330858877,695024,34,9
159,1.0062831728951882,31137414739761,700115,34,1
160,0.5089782660863077,31138531322526,705369,35,79
161,1.0297981492912276,31139639768062,711673,36,1
162,0.5089863323805056,31140759709335,717607,37,80
163,1.0512103805262083,31141883545511,723286,37,1
164,0.5345812589539326,31143008553024,728729,37,78
165,1.0592315768051086,31144133560537,733271,37,1
166,0.5549169843688295,31145217441421,738048,37,78
167,1.0265065054143518,31146342448934,742620,37,1
168,0.6037009809656916,31147467456447,747725,37,78
169,1.0283243253216199,31148592463960,752430,37,1
170,0.6277134066898237,31149717471473,757646,37,77
171,1.0273666187023693,31150842478986,762505,37,1
172,0.6679417791220471,31151519471288,765657,37,76
173,0.25237201233867507,31151887311147,767768,37,119
174,0.34354963605567607,31152448902487,770400,37,1
175,0.4822746497451384,31153573910000,775525,37,1
176,0.8778804544755565,31154604854391,779934,37,1
177,0.4216198205032722,31155688795176,785395,37,78
178,0.9282525379677066,31156813802689,790213,37,1
179,0.4722700801960104,31157937976001,795170,37,78
180,0.9300252397542917,31159062983514,799812,37,1
181,0.4929510721321831,31160187991027,804775,37,77
182,0.9323717405299564,31161312998540,809471,37,1
183,0.5466336446967706,31161985898071,812587,37,74
184,0.2742291656513941,31162178766625,813774,38,116
185,0.26084165868476344,31162251922062,814044,39,6
186,0.2412628203958948,31162386742485,814691,39,31
187,0.2735844151048292,31163283298259,818809,40,1
188,0.8305381249114261,31164111140261,822296,41,1
189,0.22434057724920753,31164960092196,826915,41,148
190,0.7925836642607709,31166049573697,831275,41,1
191,0.4514053231614092,31166946129471,835105,41,76
192,0.5994563293572811,31167773971473,838414,41,1
193,0.43539565381558337,31168643533539,842064,42,74
194,0.625577348523979,31169727414423,846651,42,1
195,0.6709156613552122,31170852421936,851131,42,1
196,0.64746210266163,31171977429449,855989,42,52
197,0.6921054585697722,31173053757313,860412,42,1
198,0.6044714845978851,31174162202849,864999,42,60
199,0.7207211845364835,31175270037149,869485,42,1
200,0.6046844866670077,31176395044662,875049,42,60
201,0.7658858763120815,31177518325854,880105,42,1
202,0.6005238240265971,31178408012425,884098,42,61
203,0.5620265014684155,31179080911956,887355,42,61
204,0.2436199944501322,31179642503296,890312,42,52
205,0.5239088904789844,31180470737401,894089,42,1
206,0.4562048193499419,31181360423972,897879,42,4
207,0.3470179615465924,31182037416274,900863,42,72
208,0.21528394860752306,31182172236697,901771,42,174
209,0.17891973090546254,31182227683481,902192,43,131
210,0.1746805248307421,31182317426156,902558,43,18
211,0.170950421141188,31182510294710,903410,43,31
212,0.1664782802460223,31182579918831,903695,44,18
213,0.14236924997749714,31182720635965,904455,45,141
214,0.19906840099037318,31183560751217,908337,45,1
215,0.6615681119623928,31184591695608,912546,45,1
216,0.3237711945842707,31185675636393,917290,45,79
217,0.688069923920489,31186783470693,921731,45,1
218,0.35862330625443434,31187456370224,924682,45,80
219,0.14489966912332525,31187591190647,925445,45,118
220,0.17306935985807084,31188591055205,930093,45,1
221,0.6968423428474526,31189716062718,934945,45,1
222,0.27993986750563427,31190815864940,940012,46,80
223,0.6723899945224927,31191882549748,944410,47,1
224,0.2627495955065566,31193002491021,949577,48,80
225,0.7108567469712459,31194126327197,954073,48,1
226,0.27847640345294056,31195251334710,959165,48,80
227,0.7100335239319441,31196376342223,963790,48,1
228,0.3074420270310232,31197053334525,966779,48,81
229,0.13742863120393567,31197108781309,967209,48,144
230,0.13969421182558558,31197998467880,971340,48,1
231,0.5564140018212986,31199123475393,975993,48,1
232,0.3661077522619604,31200207356277,981134,48,74
233,0.5492222328067341,31201330637469,986036,48,1
234,0.37978392364599345,31202454810781,991095,48,73
235,0.56019294923187,31203578091973,995730,48,1
236,0.3773071854932451,31204702265285,1002169,48,74
237,0.5730761142660479,31205778593149,1006617,48,1
238,0.3485945684843297,31206851653188,1011411,48,74
239,0.5643338137529877,31207952861626,1015880,48,1
240,0.36792934497706253,31209072802899,1021041,49,76
241,0.5931185665326658,31210197810412,1025731,49,1
242,0.3722798794741013,31211322817925,1030630,49,76
243,0.6083867924951947,31212446099117,1035071,49,1
244,0.36447462922181023,31213571106630,1039908,49,76
245,0.6258124271398222,31214696114143,1044302,49,1
246,0.3584033679307662,31215821121656,1051203,49,76
247,0.6432330218823109,31216946129169,1056057,49,1
248,0.351349570428622,31218071136682,1061460,49,78
249,0.6616216902776985,31219196144195,1066335,49,1
250,0.3434298567788453,31220321151708,1071740,49,78
251,0.6809713383903814,31221446159221,1076642,49,1
252,0.33464369019286716,31222571166734,1082031,49,78
253,0.7014393620318764,31223694447926,1086942,49,1
254,0.344844082890023,31224367347457,1090407,49,78
255,0.5789817394848952,31225492354970,1094951,49,1
256,0.42153955391116965,31226332470222,1098419,49,60
257,0.37683935663418766,31226894061562,1100720,49,62
258,0.36358364266026727,31227566961093,1103856,49,6
259,0.1886060200507076,31227701781516,1105043,49,110
260,0.16186316119509697,31228069621375,1106946,49,3
261,0.266493456592711,31229100565766,1111392,49,1
262,0.5361332008607188,31230217148531,1116469,50,1
263,0.3057048632405556,31231324982831,1121253,50,77
264,0.5442312362654461,31232408923616,1125698,50,1
265,0.28921172805758066,31233498405117,1130701,50,77
266,0.5589527653249533,31234618346390,1135424,50,1
267,0.29530031363644166,31235741627582,1141543,51,77
268,0.5770251787535328,31236866635095,1146071,51,1
269,0.2901961534696052,31237991642608,1150825,51,77
270,0.5916691393620519,31239115815920,1155133,51,1
271,0.2816102916618254,31240240823433,1159888,51,77
272,0.6086297671743492,31241365830946,1164260,51,1
273,0.2737334105575889,31242490838459,1169494,51,77
274,0.6253258535147783,31243615845972,1174062,51,1
275,0.29660988393621446,31244288745503,1177564,51,77
276,0.4876825997157994,31245413753016,1182192,51,1
277,0.39848114230385057,31246241987121,1185834,51,58
278,0.3597711339812253,31247131673692,1189419,51,9
279,0.32123745710035634,31247808665994,1192575,51,61
280,0.16558774860659473,31248001534548,1194360,51,117
281,0.1608186895900614,31248091277223,1194721,51,6
282,0.14614345655476085,31248164432660,1195208,52,15
283,0.1440640807784665,31248299253083,1195839,52,5
284,0.14943761783563614,31248986000686,1199821,52,1
285,0.38756555070804927,31250110173998,1204511,52,1
286,0.40108080434116616,31250979736064,1207993,52,1
287,0.25802950034248384,31251869422635,1211795,52,78
288,0.2839126253143799,31252546414937,1214514,52,1
289,0.1351034949613027,31253374649042,1218805,52,128
290,0.5309016712636373,31254498822354,1223221,52,1
291,0.20307001255147777,31255623829867,1228140,52,99
292,0.5382261887397775,31256748837380,1232885,52,1
293,0.20919486986174055,31257872118572,1238458,52,99
294,0.5345189212625128,31258995954748,1242875,52,1
295,0.23095030903660488,31259668854279,1246047,52,96
296,0.14822498511118357,31260036694138,1248373,52,85
297,0.18813483374304843,31260448653821,1250728,53,1
298,0.22672247312764882,31261288769073,1256241,53,1
299,0.372826526714089,31262319713464,1260140,53,1
300,0.2937057438864378,31263403654249,1264464,53,65
301,0.3902344297465522,31264493135750,1268612,53,1
302,0.2943527560550779,31265613077023,1273174,53,66
303,0.40870177818310927,31266720911323,1277369,53,1
304,0.29152160677695566,31267797239187,1282700,53,69
305,0.39810821669323426,31268881120071,1286961,53,1
306,0.30601080598505614,31270006127584,1291440,53,65
307,0.4068930787577898,31271131135097,1295669,53,1
308,0.3130036184446677,31272254971273,1300093,53,65
309,0.4023582723120472,31273379978786,1304343,53,1
310,0.34022907307598405,31274056971088,1307133,53,61
311,0.15534483297045473,31275056835646,1312132,53,105
312,0.47523084414597216,31276181008958,1316462,53,1
313,0.2174446954093986,31277264889842,1321154,53,99
314,0.4640241293152283,31278388726018,1325406,53,1
315,0.2347918780852727,31279061625549,1328838,53,96
316,0.1489714076202689,31279196445972,1329527,53,84
317,0.1315981942108491,31279211913558,1330127,54,80
318,0.12441051551873027,31279530565242,1331650,55,84
319,0.2244813954648777,31280655572755,1336279,55,1
320,0.4270991943200294,31281686517146,1340119,55,1
321,0.19590889810134,31282770457931,1345008,55,79
322,0.4497529658258002,31283854338815,1349215,55,1
323,0.1982262343276077,31284977620007,1353949,55,79
324,0.459037960337936,31286102627520,1358231,55,1
325,0.20988655532769535,31286779619822,1360994,55,80
326,0.12668845840671655,31286869362497,1361705,55,111
327,0.13369803807561256,31287678163296,1365219,55,1
328,0.40337393446780245,31288567849867,1368537,55,1
329,0.12300607492792977,31288708567001,1369295,55,111
330,0.11883016901682854,31288843387424,1370084,55,43
331,0.11185820011008131,31288913011545,1370601,55,80
332,0.1302863524981287,31289741245650,1374102,55,1
333,0.3728523650398565,31290630932221,1377450,55,1
334,0.11716865462098909,31291192523561,1380128,55,101
335,0.333490041538173,31292316696873,1384464,55,1
336,0.2561361307425533,31293406178374,1388779,55,67
337,0.33395500011325474,31294522761139,1392923,55,1
338,0.26237476543732524,31295279741608,1396470,56,68
339,0.23557987056484003,31296119856860,1399796,56,61
340,0.29826783744090213,31297244864373,1404069,56,1
341,0.31111267227317435,31298368145565,1408406,56,1
342,0.29241278998142145,31299491981741,1414287,57,54
343,0.3194417405033007,31300616989254,1418552,57,1
344,0.2880050809273797,31301741996767,1422975,57,57
345,0.3279499223048653,31302867004280,1427272,57,1
346,0.2824793702377926,31303992011793,1431785,57,65
347,0.33694803522201283,31305117019306,1436094,57,1
348,0.27655379983224365,31306242026819,1440961,57,68
349,0.3554655943281214,31306914926350,1443561,57,1
350,0.18981831443818414,31307763878285,1446949,57,80
351,0.2614838295010026,31308794822676,1450868,57,1
352,0.2968338928152626,31309878763461,1454947,57,1
353,0.28421447943821115,31311003770974,1459246,57,32
354,0.31411100367793293,31312128778487,1463523,57,1
355,0.28007077324455903,31313253786000,1468931,57,65
356,0.32167627170812013,31314378793513,1473261,57,1
357,0.27524864845364183,31315503801026,1477705,57,69
358,0.3298858021415355,31316580128890,1481853,57,1
359,0.25621348422559476,31317646813698,1486131,57,70
360,0.3443329655917513,31318319713229,1488718,57,1
361,0.19170736055906143,31319165609126,1493052,58,81
362,0.292295449677812,31320055295697,1496360,58,1
363,0.18563950300129956,31320728195228,1499169,58,74
364,0.14562103718266647,31320863015651,1499696,58,15
365,0.12649118888633054,31321055884205,1500484,58,22
366,0.13508460091757657,31321617475545,1502766,58,1
367,0.2305886001260943,31322494795944,1506806,59,1
368,0.2592116539004774,31323384482515,1510111,59,1
369,0.15623613819022328,31323752322374,1511595,59,76
370,0.14987537192325556,31324028970107,1512688,60,2
371,0.16919332469440704,31324921045112,1517565,61,1
372,0.2993918505881101,31325810731683,1522488,61,1
373,0.1092709970588088,31325900474358,1522990,61,121
374,0.10997170080669078,31325979265014,1523545,62,2
375,0.10557044240215471,31326114085437,1525095,62,55
376,0.10332017521611368,31326143438605,1525499,63,35
377,0.10057899083307224,31326820430907,1528336,63,37
378,0.09845676088941145,31326893586344,1528874,63,102
379,0.09827029041965471,31326949033128,1529077,63,3
380,0.09345457479503538,31327071753117,1531741,64,70
381,0.08502444789383003,31327206573540,1532508,64,111
382,0.08510706064332586,31327401002568,1533739,64,18
383,0.07524826181057576,31327470476894,1534415,65,113
384,0.07430124937900803,31327485944480,1534487,65,17
385,0.07986898972706864,31327716339202,1535448,66,1
386,0.0991514404307017,31328608414207,1539271,66,1
387,0.3340429569294208,31329498100778,1542573,66,1
388,0.11448906613991607,31330171000309,1545927,66,81
389,0.13905955372621526,31331060686880,1549600,66,1
390,0.21386386717898026,31331952761885,1553005,66,1
391,0.21284049180806533,31332842448456,1556366,66,3
392,0.11798831277346103,31333670682561,1559984,66,77
393,0.2809634371013911,31334701626952,1563899,66,1
394,0.16284911824921544,31335785567737,1568350,66,76
395,0.2991459102967555,31336893402037,1572518,66,1
396,0.1786135842028846,31338009984802,1577607,67,74
397,0.2955967080320027,31339134992315,1581975,67,1
398,0.1859310036848019,31340254933588,1586431,67,74
399,0.2905590832131278,31341344415089,1590555,67,1
400,0.19115431327435808,31342021407391,1593245,67,74
401,0.11396112620292036,31342389247250,1594823,67,91
402,0.10418872647291343,31343278933821,1598652,67,9
403,0.225728601170002,31344171008826,1601991,67,1
404,0.1774460895089989,31345060695397,1605863,67,68
405,0.1364653114948138,31345957251171,1609651,67,9
406,0.26371170421768636,31346785093173,1612995,67,1
407,0.12360475680112414,31347593893972,1616343,67,78
408,0.2497922723536712,31348350874441,1619177,67,1
409,0.11310238378619664,31349023773972,1621861,67,79
410,0.0826783777978851,31349113516647,1623188,67,92
411,0.08314550227002498,31349192307303,1623516,67,3
412,0.079752054054009,31349327127726,1624062,67,22
413,0.07514027666792904,31349356480894,1624193,67,16
414,0.0700025197221964,31349411927678,1626547,67,67
415,0.06961640779848284,31349973519018,1629060,67,12
416,0.23153966853112065,31350870074792,1632422,67,1
417,0.14743802980075,31351901019183,1636555,67,74
418,0.2742328959307958,31352984959968,1640538,67,1
419,0.14388071575719574,31354025485744,1646327,68,77
420,0.25840740255664685,31355142068509,1650678,68,1
421,0.17050895512861805,31356225949393,1657017,69,74
422,0.2593591801009453,31357103269792,1660310,69,1
423,0.13890512664388474,31357992956363,1664005,69,78
424,0.18356679348034585,31358669948665,1666606,69,1
425,0.08853466772210673,31359547269064,1670591,69,90
426,0.26756432008800185,31360436955635,1673894,69,1
427,0.07667302629684214,31360506579756,1674299,69,94
428,0.07413914042624313,31360641400179,1674872,69,21
429,0.07281343542599564,31361314299710,1677510,69,8
430,0.07307430578272772,31361455016844,1678043,69,16
431,0.0683994843488874,31361459870050,1678516,70,47
432,0.06655186251256084,31361549612725,1679222,70,24
433,0.06511717563157628,31361554465931,1679961,70,40
434,0.0628073900291014,31361633256587,1680397,70,52
435,0.061382087807987054,31361638109793,1680445,70,22
436,0.06095533608763364,31361772930216,1680947,70,4
437,0.06143432350774133,31361965798770,1681685,70,1
438,0.05822202524939581,31361970651976,1682902,70,49
439,0.05673496977616869,31362000005144,1683035,71,18
440,0.05537297802342761,31362017255173,1683695,72,38
441,0.05445451970361484,31362022108379,1683982,72,31
442,0.05374133096890002,31362118786358,1684432,73,15
443,0.05571203339724036,31362791765310,1687829,74,1
444,0.19575284023699363,31363900210846,1692844,74,1
445,0.22010826462868405,31365020152119,1697027,74,1
446,0.18498025852910524,31365909838690,1700465,74,65
447,0.1092580483063724,31366582738221,1704460,74,75
448,0.07709236646638931,31367144329561,1706849,74,33
449,0.20676782051132458,31368036404566,1710209,74,1
450,0.15397187775985383,31368926091137,1713690,74,57
451,0.13283762594783324,31369766206389,1717013,74,20
452,0.21587175815870582,31370797150780,1720889,74,1
453,0.15787013472366332,31371689225785,1724388,74,63
454,0.18495146180976707,31372578912356,1727725,74,1
455,0.1091378994844979,31373255904658,1730615,74,80
456,0.06394262662792329,31373271372244,1730825,74,103
457,0.06194277859464109,31373406192667,1731308,74,14
458,0.05832133320529337,31373423442696,1731396,74,20
459,0.05619742222458527,31373791282555,1732973,74,11
460,0.08208281067166064,31374680969126,1736587,74,1
461,0.18186424311615612,31375558289525,1739866,74,1
462,0.14070044838809773,31376447976096,1743132,74,7
463,0.10906806931828315,31377340051101,1746949,74,69
464,0.21534450139418654,31378465058614,1751601,74,1
465,0.15127748133327995,31379584999887,1756003,74,65
466,0.21085335733052063,31380710007400,1760223,74,1
467,0.15830622378344672,31381833288592,1764646,74,61
468,0.20607620730779708,31382958296105,1768921,74,1
469,0.16290293388318042,31384042236890,1773215,74,61
470,0.1970712146239661,31385073181281,1777028,74,1
471,0.15982530109739637,31385746080812,1779742,74,61
472,0.08053146310182578,31386432828415,1782699,74,82
473,0.16015745933592,31387522309916,1786846,74,1
474,0.1909542567899282,31388606250701,1790927,74,1
475,0.15538164296050586,31389495937272,1794289,74,65
476,0.08622618587387143,31390168836803,1797056,74,77
477,0.07170462589431817,31390399231525,1797955,74,41
478,0.08440019632173833,31391276551924,1801688,74,1
479,0.22409492247607934,31392401559437,1805881,74,1
480,0.13196494203537218,31393521500710,1810778,75,77
481,0.21865368411999395,31394646508223,1814954,75,1
482,0.13630090214484017,31395769789415,1819507,75,74
483,0.21535715592051247,31396893962727,1823751,75,1
484,0.13946568758405345,31398017243919,1828253,75,72
485,0.21253166804305687,31399141080095,1832532,75,1
486,0.14288755999278038,31400266087608,1837061,75,69
487,0.21010991212787042,31401391095121,1841354,75,1
488,0.14629179757075947,31402516102634,1846451,75,67
489,0.2091230401148569,31403405789205,1849682,75,1
490,0.09140239864154046,31404082781507,1852869,75,96
491,0.09438572610953264,31404644372847,1855023,75,4
492,0.1299361522364841,31405484488099,1858317,75,1
493,0.17453023094029266,31406515432490,1862180,75,1
494,0.16025007894116106,31407515297048,1866117,75,51
495,0.15910724330193227,31408404983619,1869604,75,8
496,0.08858402880097116,31409077883150,1872375,75,81
497,0.07570543216300119,31409212703573,1872871,75,22
498,0.07411987566716824,31409302446248,1873183,75,7
499,0.06729407651073865,31409357893032,1873445,75,26
500,0.06453609618775945,31409550761586,1874225,75,16
501,0.06512305706260292,31409827409319,1875280,75,1
502,0.09766348151781214,31410655643424,1878654,75,1
503,0.19186680711781487,31411780650937,1882922,75,1
504,0.15335747112626216,31412650213003,1886262,75,60
505,0.15672296942514372,31413539899574,1889549,75,1
506,0.08436466255524433,31414216891876,1892884,75,81
507,0.06349594087991658,31414351712299,1893406,75,45
508,0.05761853736806435,31414381065467,1893609,75,64
509,0.05614005853339664,31414415827655,1893758,76,22
510,0.05555515463337039,31414505570330,1894083,76,7
511,0.05475539062072321,31414510423536,1894119,76,10
512,0.05319179174371832,31414579897862,1894901,76,15
513,0.05318037993295183,31414629032032,1895128,77,2
514,0.051647068807449,31414633885238,1895401,77,29
515,0.05038252388387361,31414768705661,1896079,77,20
516,0.04871946872318987,31414773558867,1896738,77,53
517,0.0480825227085645,31414870236846,1897095,77,12
518,0.04553771299061512,31414875090052,1897288,77,80
519,0.04488713671220584,31414904443220,1897590,77,9
520,0.04665892647983713,31415272283079,1899010,77,1
521,0.05937043329067558,31415341907200,1899254,77,1
522,0.042846583813621886,31415346760406,1899449,77,100
523,0.042664117401568925,31415481580829,1899926,77,2
524,0.04250695914736087,31415498830858,1900013,77,19
525,0.04209659786956856,31415528184026,1900162,77,38
526,0.04003459901310645,31415617926701,1900622,77,94
527,0.040081911194010805,31415622779907,1900652,77,4
528,0.03952376052170576,31415719457886,1901083,77,15
529,0.03837624953616958,31415798248542,1901442,77,46
530,0.037486054202882986,31415938965676,1901996,77,14
531,0.04945163326893238,31417015293540,1906440,77,1
532,0.21810877776516358,31418104775041,1910600,77,1
533,0.14783514282521537,31418777674572,1913284,77,71
534,0.06498889718193847,31419450574103,1916182,77,93
535,0.0958434840166079,31420012165443,1918466,77,1
536,0.11390009436305024,31420908721217,1921903,77,1
537,0.15345311357637784,31421798407788,1925166,77,1
538,0.06636720869216593,31422690482793,1928994,77,83
539,0.20951857056838905,31423518324795,1932074,77,1
540,0.05453745159918177,31423711193349,1933002,77,105
541,0.04328251330002441,31424600879920,1936840,77,23
542,0.2001948014848933,31425492954925,1940189,77,1
543,0.08827455344152456,31426382641496,1943917,77,77
544,0.1375242374453861,31427252203562,1947137,77,1
545,0.11359802205875373,31428080045564,1950330,77,64
546,0.1363405611772209,31428976601338,1953820,77,1
547,0.1142233874325773,31429866287909,1957197,77,61
548,0.09556338177912257,31430743608308,1960911,77,60
549,0.16872336262623622,31431774552699,1964828,77,1
550,0.1247549183287387,31432451545001,1967468,77,66
551,0.04657303070437374,31433124444532,1970274,77,115
552,0.05045723648450644,31433259264955,1970732,77,4
553,0.043475327258071905,31434148951526,1974600,77,29
554,0.18366743058453916,31435041026531,1977929,77,1
555,0.09035260122134836,31435930713102,1981466,77,75
556,0.12006515996378944,31436808033501,1985016,77,1
557,0.13203363633250548,31437697720072,1988320,77,1
558,0.06250384969556898,31438589795077,1992132,77,82
559,0.1758779068505122,31439479481648,1995439,77,1
560,0.042570560232861765,31439569224323,1995940,77,134
561,0.0424075747172828,31439612986066,1996118,78,2
562,0.04010420495861676,31439617839272,1996159,78,18
563,0.03902157455708802,31439687463393,1996429,78,8
564,0.03870336329786082,31439822283816,1996985,78,13
565,0.03746258580210697,31439827137022,1997014,78,8
566,0.03644272582491883,31439896611348,1997286,78,5
567,0.03645737079987425,31440264451207,1998753,78,2
568,0.04114709205094423,31440293804375,1998857,78,1
569,0.03910022006457835,31440311054404,1998918,78,4
570,0.03670951681676052,31440548591829,1999975,79,24
571,0.04019512245684033,31441359920202,2003423,79,1
572,0.17916128355917527,31442187762204,2006580,79,1
573,0.06850030837755003,31442864754506,2009290,79,78
574,0.037429550347354984,31442943545162,2009738,79,85
575,0.03594638099834251,31442948398368,2009776,79,18
576,0.03471959004432178,31443083218791,2010278,79,25
577,0.03333653279064122,31443088071997,2010432,79,102
578,0.03302540798589502,31443117425165,2010564,79,14
579,0.032140828286077824,31443142609374,2010737,80,41
580,0.03198647183307241,31443239287353,2011115,80,20
581,0.0316207353494196,31443299304465,2011394,81,22
582,0.038673315257751625,31443860895805,2013752,81,1
583,0.12001331988285316,31444757451579,2017174,81,1
584,0.09453827184679994,31445647138150,2020599,81,65
585,0.09351246944724088,31446320037681,2023161,81,1
586,0.04161175627378847,31447212112686,2027227,81,87
587,0.20729224499151716,31448243057077,2031048,81,1
588,0.05478895193747935,31448915956608,2033878,81,82
589,0.04003493656948911,31449327916291,2035636,81,26
590,0.11906285668344498,31450205236690,2039034,81,1
591,0.11750634387352281,31451094923261,2042315,81,3
592,0.06976343648662141,31451781670864,2045060,81,73
593,0.09384662748244926,31452890116400,2049380,81,1
594,0.1651637381162302,31453974057185,2053382,81,1
595,0.09221380865805741,31455005001576,2057496,81,74
596,0.15448149359891253,31456088942361,2061545,81,1
597,0.0966695686074113,31457178423862,2066107,81,73
598,0.15562410180086847,31458298365135,2070565,81,1
599,0.09915803756438998,31459423372648,2075147,81,72
600,0.15907030657298812,31460543313921,2079369,81,1
601,0.09320775131695203,31461651148221,2083821,81,75
602,0.15927127907676217,31462774429413,2088089,81,1
603,0.09318416559874305,31463899436926,2092713,81,76
604,0.16336664725134284,31464983377711,2097095,81,1
605,0.08266833324570509,31466050062519,2104421,81,78
606,0.16168875641425146,31467166645284,2108723,81,1
607,0.08815321272366149,31468291652797,2113391,81,77
608,0.16727717468563355,31469414933989,2117544,81,1
609,0.08570328334734936,31470304620560,2121052,81,78
610,0.10884316291272696,31470977520091,2123607,81,1
611,0.04688351420531077,31471854840490,2127711,81,89
612,0.21005518125984046,31472979848003,2132053,81,1
613,0.07156634806405285,31473819963255,2135647,81,81
614,0.14061149329380648,31474850907646,2139528,81,1
615,0.10970104644260924,31475527899948,2142246,81,63
616,0.057108583335171305,31475895739807,2143871,81,79
617,0.049861925232446036,31476785426378,2147610,81,20
618,0.14162066835912826,31477613660483,2150780,81,1
619,0.08758297716892792,31478503347054,2154471,81,71
620,0.08906358451519188,31479395422059,2157934,81,1
621,0.12714046814300464,31480285108630,2161230,81,1
622,0.05597720825407111,31480958008161,2163994,81,83
623,0.051917985747122065,31481188402883,2164858,81,14
624,0.0483835454873704,31481323223306,2165392,81,9
625,0.04631367494423739,31481378670090,2165596,81,6
626,0.04665560903789896,31481468412765,2165882,81,1
627,0.04087958404635315,31481603233188,2166378,81,28
628,0.04366106897727775,31482480553587,2170002,81,1
629,0.1556097786781773,31483370240158,2173276,81,1
630,0.03960532878813793,31483931831498,2175875,81,107
631,0.12506380540064455,31485048414263,2180014,81,1
632,0.10431360380418184,31486121474302,2184256,81,67
633,0.12335223154736265,31487205415087,2188341,81,1
634,0.10804463973458109,31488330422600,2192782,81,62
635,0.1322721337598746,31489330287158,2196530,81,1
636,0.09301582255897803,31490219973729,2200001,81,72
637,0.08282550684554596,31490896966031,2202578,81,5
638,0.04751770673724038,31491019686020,2203217,81,84
639,0.04212153056622099,31491212554574,2203969,81,17
640,0.03991810704264799,31491302297249,2204283,81,12
641,0.03766349728102107,31491307150455,2204327,81,20
642,0.036562714484472764,31491441970878,2204856,81,20
643,0.036793001888910326,31491459220907,2204917,81,3
644,0.03543344974692957,31491464074113,2204967,81,23
645,0.03497959123543082,31491604791247,2205558,81,2
646,0.052277741515082826,31492496866252,2209202,81,1
647,0.1373432921134547,31493386552823,2212537,81,1
648,0.05828223070406391,31494059452354,2215293,81,78
649,0.0412192524552192,31494949138925,2219123,81,10
650,0.13165321915842643,31495841213930,2222488,81,1
651,0.07964371829418743,31496730900501,2225908,81,73
652,0.08129361474789486,31497608220900,2229221,81,1
653,0.11409391052652544,31498497907471,2232492,81,1
654,0.0425515684851557,31498958701821,2234639,82,84
655,0.07402386118767551,31499848388392,2238057,82,1
656,0.08849115484078184,31500725708791,2241418,82,1
657,0.10797984180397922,31501615395362,2244655,82,1
658,0.05147863441648548,31502288294893,2247345,82,80
659,0.03571888958389182,31502293148099,2247439,82,49
660,0.03513601345738462,31502362622425,2247707,82,7
661,0.034665448583524834,31502397384613,2247847,82,10
662,0.03461122511881932,31502426737781,2247954,82,6
663,0.03416602980074916,31502516480456,2248258,82,7
664,0.03343144495250282,31502651300879,2248743,82,11
665,0.033525183404181085,31502656154085,2248767,82,2
666,0.0321364211868407,31502752832064,2249171,82,43
667,0.03164963469631147,31502757688988,2249229,83,20
668,0.031236096532193263,31502784372228,2249381,84,13
669,0.030321748232835684,31502789225434,2249454,84,46
670,0.029730632441818144,31502885903413,2249799,84,17
671,0.02966358063472099,31503020723836,2250278,84,16
672,0.029639595161232064,31503025580760,2250316,84,15
673,0.02935267599163889,31503066427324,2250514,85,8
674,0.028656225291141483,31503091611533,2250661,86,28
675,0.028507014685745097,31503120964701,2250789,86,5
676,0.02736420576255416,31503190588822,2251134,86,81
677,0.03257972284462382,31504001917195,2254331,86,1
678,0.12203599493291524,31504563508535,2256426,86,1
679,0.07292565653106989,31505240500837,2259401,86,69
680,0.052184013310017534,31506130187408,2263066,86,11
681,0.10750118546674439,31507022262413,2266481,86,1
682,0.09014062488813779,31507911948984,2269769,86,5
683,0.0664750096980065,31508584848515,2272465,86,71
684,0.03458673537437782,31508952688374,2274143,86,91
685,0.046704208260733675,31509983632765,2278493,86,1
686,0.15451108687841672,31510875707770,2281866,86,1
687,0.04903387365362037,31511765394341,2286046,86,83
688,0.10791304053427686,31512661950115,2289547,86,1
689,0.08426966353544571,31513489792117,2293123,86,69
690,0.09905773481074227,31514367112516,2296488,86,1
691,0.08613152359733946,31515256799087,2300032,86,56
692,0.05685022645972414,31516096914339,2303665,86,25
693,0.11729971545954838,31516853894808,2306777,86,1
694,0.05604971484510654,31517662695607,2310562,86,72
695,0.11505496510680235,31518419676076,2313659,86,1
696,0.05749443898283425,31519096668378,2316556,86,74
697,0.03759384677193086,31519289536932,2317446,86,35
698,0.035780406267220524,31519519931654,2318384,86,7
699,0.036707346283408084,31519575378438,2318602,86,1
700,0.03273464296948365,31519710198861,2319173,86,14
701,0.02976334540788866,31519799941536,2319583,86,31
702,0.029631488727322495,31519878732192,2319927,86,14
703,0.029647184589770424,31519883585398,2319950,86,2
704,0.02786011653166716,31520018405821,2320509,86,23
705,0.02740219039026884,31520023259027,2320551,86,11
706,0.026276527502700372,31520050130446,2320747,87,24
707,0.026904163621576698,31520723029977,2323611,87,1
708,0.02850669544486697,31520845749966,2324098,87,1
709,0.026984579831023144,31520850603172,2324126,87,3
710,0.025855818601121017,31520947281151,2324819,87,48
711,0.02560800044189485,31520972465360,2324932,87,10
712,0.025476394951521705,31520977322284,2324976,87,20
713,0.024714507387496892,31520981958532,2325033,88,44
714,0.02460120708201978,31521051432858,2325302,88,2
715,0.026710030064127473,31521724411810,2328468,88,1
716,0.11733308985875447,31522755356201,2332687,88,1
717,0.08881523994462566,31523604308136,2336211,88,60
718,0.09942381639349891,31524165899476,2338473,88,1
719,0.06293152298356526,31524838799007,2341411,88,78
720,0.031938426755972506,31524854266593,2341504,88,45
721,0.02826824013811661,31524927422030,2342126,88,22
722,0.028142998639912552,31525062242453,2342644,88,4
723,0.028792191586185126,31525255111007,2343474,88,1
724,0.03226074350943815,31526144797578,2347661,88,1
725,0.1259127435679452,31527036872583,2351410,88,1
726,0.06389988487595824,31527926559154,2355172,88,73
727,0.07902764411132844,31528818634159,2358952,88,1
728,0.09619635408066693,31529708320730,2362572,88,1
729,0.05180195637710174,31530385313032,2365677,88,78
730,0.027099180058035976,31530475055707,2366052,88,58
731,0.02696263956864283,31530479908913,2366080,88,9
732,0.026740440670330823,31530509262081,2366198,88,6
733,0.026046800377298243,31530877101940,2367933,88,6
734,0.03984006871128417,31531766788511,2371910,88,1
735,0.09824949874802276,31532658863516,2375721,88,1
736,0.08231435052484792,31533689807907,2380017,88,7
737,0.10558651233400893,31534586363681,2383749,88,1
738,0.0634551684247418,31535476050252,2387579,88,72
739,0.0667017887744646,31536353370651,2391343,88,1
740,0.09676311128005985,31537461204951,2395900,88,1
741,0.09796444968729223,31538545145736,2400432,88,1
742,0.0892170768899925,31539611830544,2404877,88,55
743,0.09638135905711977,31540288822846,2407753,88,1
744,0.0417289410991908,31540961722377,2410689,88,84
745,0.03016848391246371,31541040513033,2411096,88,108
746,0.029668146444825783,31541057763062,2411161,88,12
747,0.029797412204421503,31541192583485,2411682,88,2
748,0.029838022404707832,31541241717655,2411887,88,2
749,0.030442198174368315,31541803308995,2414556,88,1
750,0.09743629097814574,31542643424247,2417962,88,1
751,0.06681914607945763,31543533110818,2421763,88,66
752,0.0710782140751971,31544361344923,2425340,88,1
753,0.09168392190292442,31545251031494,2429006,88,1
754,0.03162176094954945,31546143106499,2433569,88,89
755,0.12637673434473418,31547250940799,2438403,88,1
756,0.06168023620982662,31548370882072,2443442,88,77
757,0.12378510027869932,31549401826463,2447659,88,1
758,0.061940522715609125,31550074725994,2450681,88,77
759,0.031976465760659274,31550130172778,2450964,88,85
760,0.029391563974153923,31550406820511,2452270,88,27
761,0.06469179160941847,31551276382577,2455981,88,1
762,0.0996767900485345,31552166069148,2459629,88,1
763,0.028695627865123,31552300889571,2460323,88,99
764,0.028478872831746334,31553178209970,2464471,88,5
765,0.12349960442705475,31554067896541,2468132,88,1
766,0.029960426337143707,31554208613675,2468793,88,102
767,0.032084289244384084,31554881513206,2471698,88,1
768,0.031862805984892335,31554886366412,2471727,88,13
769,0.03039665736994217,31555776052983,2475769,88,6
770,0.10682473845546167,31556668127988,2479517,88,1
771,0.062175420142276686,31557557814559,2483420,88,72
772,0.06459950709493292,31558435134958,2487186,88,1
773,0.09011987328795404,31559324821529,2490957,88,1
774,0.028600088665614806,31559414564204,2491412,88,101
775,0.03165022997074787,31560306639209,2495511,88,1
776,0.11429297721637734,31561196325780,2499126,88,1
777,0.02812744835916328,31561223023154,2499340,89,109
778,0.02689776403204868,31561292647275,2499633,89,19
779,0.026778868551429046,31561297500481,2499666,89,9
780,0.027699356241312003,31561974492783,2502623,89,1
781,0.028256157711484587,31561979345989,2502648,89,5
782,0.027172194822887574,31561984202913,2502678,89,17
783,0.027050252607927185,31562119023336,2503193,89,7
784,0.02611316883337616,31562145894755,2503378,89,42
785,0.025565664157483587,31562150747961,2503418,89,22
786,0.025044975397303333,31562155604885,2503454,89,22
787,0.02466026768217626,31562160241133,2503514,89,16
788,0.024482637438587276,31562186924373,2503628,89,5
789,0.024484602466798493,31562276667048,2503958,89,1
790,0.024033748901073525,31562411487471,2504461,89,22
791,0.02332235269954434,31562416344395,2504504,89,42
792,0.023211027525109153,31562447604986,2504653,90,8
793,0.022952209250611436,31562471384562,2504763,91,13
794,0.022695925146019265,31562476020810,2504789,91,6
795,0.022459246803307614,31562554811466,2505174,91,22
796,0.02191109241182252,31562651489445,2505548,91,20
797,0.023489117617179225,31562748167424,2505899,91,1
798,0.0215368097202159,31562753020630,2505971,91,40
799,0.021344001487449506,31562782373798,2506086,91,14
800,0.0204990049281748,31562787230722,2506140,91,57
801,0.02039385689522956,31562922051145,2506663,91,8
802,0.020212144124957032,31562953717081,2506823,92,14
803,0.01991796752500659,31562958353329,2506859,92,18
804,0.01953092562675896,31563027827655,2507133,92,19
805,0.019300793947597455,31563087844767,2507397,92,1
806,0.021659373697247276,31563649436107,2510013,92,1
807,0.0950400635058159,31564769377380,2514706,92,1
808,0.07076635525923006,31565442276911,2517991,92,66
809,0.08519312102323512,31566473221302,2521862,92,1
810,0.07961901359374542,31567150213604,2524446,92,4
811,0.04887224494321817,31567990328856,2527925,92,80
812,0.09606867574594768,31569115336369,2532196,92,1
813,0.07257334781339342,31570199277154,2536315,92,61
814,0.09224766266045387,31571230221545,2540134,92,1
815,0.0657501965975661,31572314162330,2544353,92,65
816,0.09514744974649658,31573403643831,2548608,92,1
817,0.07106918924217591,31574076543362,2551240,92,62
818,0.04944590532393568,31574444383221,2552685,92,74
819,0.03634566396370604,31574637251775,2553488,92,13
820,0.040286036433111724,31575526938346,2557084,92,1
821,0.08337449723851091,31576419013351,2560465,92,1
822,0.07066908985918463,31577308699922,2563757,92,5
823,0.04257260134414259,31578200774927,2567450,92,74
824,0.0987467449429002,31579090461498,2570723,92,1
825,0.032938891706471574,31579763361029,2573545,92,92
826,0.03574724216366881,31579832985150,2573788,92,2
827,0.025088304023931744,31579850235179,2573897,92,59
828,0.023836184321921885,31579939977854,2574218,92,9
829,0.02389524918589994,31579944831060,2574241,92,4
830,0.023430254988338707,31579974184228,2574342,92,6
831,0.022826824876795136,31580109004651,2574819,92,9
832,0.022708256051785104,31580124472237,2574871,92,2
833,0.022011182166383696,31580129325443,2574896,92,13
834,0.020693131461754114,31580226003422,2575232,92,16
835,0.02068090084609536,31580252700796,2575343,92,3
836,0.020128083707842005,31580387521219,2575850,92,4
837,0.020172014820548433,31580422812232,2575972,93,5
838,0.019930752368030123,31580427665438,2575998,93,17
839,0.019534386931116945,31580432522362,2576021,93,9
840,0.019345134349204117,31580456301938,2576106,93,10
841,0.01862746423705421,31580485655106,2576233,93,43
842,0.01854172772338409,31580678523660,2576983,93,5
843,0.021702153055766872,31581240115000,2579333,93,1
844,0.07767555991405856,31581926862603,2581904,93,1
845,0.04431030215671167,31582603854905,2584855,93,74
846,0.03906098796078016,31583493541476,2588426,93,4
847,0.06915394903170301,31584385616481,2591970,93,1
848,0.07614371619438749,31585416560872,2595795,93,1
849,0.07551169337896683,31586313116646,2599218,93,1
850,0.06282910950037425,31587202803217,2602549,93,66
851,0.06240227340783612,31587875702748,2605169,93,1
852,0.019893466232494484,31588016419882,2605793,93,126
853,0.025184282971279216,31588893740281,2609592,93,1
854,0.10659809653251236,31589783426852,2612829,93,1
855,0.022544130844884925,31589800676881,2612950,93,114
856,0.022798753520253155,31590473576412,2615868,93,1
857,0.029712015076580237,31591363262983,2619467,93,1
858,0.08544028229809135,31592255337988,2622870,93,1
859,0.05847519217034933,31593145024559,2626198,93,32
860,0.049861178139302936,31594022344958,2629723,93,27
861,0.08441450162077799,31595053289349,2633595,93,1
862,0.055591390865305006,31596053153907,2637533,93,64
863,0.08771466963172536,31596942840478,2640896,93,1
864,0.024640686638781256,31597619832780,2643670,93,105
865,0.027545039767573592,31597850227502,2644479,93,2
866,0.028379664588707894,31598218067361,2645884,93,1
867,0.030398201622799974,31598779658701,2648115,93,1
868,0.05185893818623209,31599619773953,2651302,93,1
869,0.0799709088207555,31600376754422,2654075,93,1
870,0.050017050527537736,31601185555221,2657166,93,37
871,0.07945853168443906,31602013397223,2660244,93,1
872,0.04951032326228229,31602909952997,2663764,93,64
873,0.0777046809642074,31603737794999,2666885,93,1
874,0.04930431358930711,31604549123372,2670117,93,68
875,0.06975417409834898,31605314865653,2673305,94,1
876,0.04406247710599347,31606126194026,2676540,94,70
877,0.07413937791396802,31607234028326,2680779,94,1
878,0.07827457292090317,31608350611091,2684985,94,1
879,0.06961204534384784,31609240297662,2688370,94,53
880,0.03615000130419685,31609913197193,2691062,94,79
881,0.03111050739888616,31610048017616,2691572,94,10
882,0.027728007491927446,31610137760291,2691885,94,9
883,0.0262204380115067,31610167113459,2691995,94,22
884,0.02599180090382921,31610301933882,2692477,94,8
885,0.02495157322747192,31610306787088,2692520,94,25
886,0.024388259874548953,31610362233872,2692741,94,9
887,0.023123551337504634,31610367087078,2692766,94,11
888,0.02243929272397184,31610393770318,2692885,94,14
889,0.022550077825792506,31610483512993,2693213,94,1
890,0.022255765399661873,31610510210367,2693330,94,14
891,0.021786261589833548,31610645030790,2693810,94,9
892,0.021549588198159025,31610741708769,2694157,94,7
893,0.021489531061826016,31610766892978,2694248,94,3
894,0.02133321365262382,31610796246146,2694353,94,7
895,0.021274636977949363,31610801099352,2694375,94,5
896,0.020966326863386352,31610870573678,2694632,94,4
897,0.02083567518034188,31611063442232,2695396,94,2
898,0.02028005373781513,31611068078480,2695421,94,5
899,0.019977390880722423,31611072935404,2695440,94,3
900,0.01886716134243149,31611169613383,2695772,94,41
901,0.0188901138992546,31611186863412,2695830,94,13
902,0.01880837760894067,31611321683835,2696318,94,17
903,0.01881495580111757,31611326540759,2696338,94,2
904,0.01857483882024478,31611331177007,2696363,94,10
905,0.018007104233467974,31611358048426,2696477,94,33
906,0.017723114555708477,31611362901632,2696506,94,20
907,0.0170599110653179,31611497722055,2697007,94,53
908,0.017010204603765205,31611522906264,2697107,94,21
909,0.016949627687749328,31611601696920,2697417,94,5
910,0.017084383199357005,31612274596451,2700291,94,1
911,0.04789061588638699,31612947495982,2702890,94,1
912,0.01880231578668096,31612952349188,2702914,94,11
913,0.01719925359378997,31612957206112,2702934,94,4
914,0.017041872694057575,31612961842360,2702953,94,2
915,0.016272293180252532,31612991195528,2703062,94,8
916,0.01618890466973696,31612996048734,2703085,94,7
917,0.016054440136877447,31613065523060,2703317,94,16
918,0.015754224873221173,31613155265735,2703623,94,16
919,0.016574694052624215,31613245008410,2703922,94,1
920,0.015482084075360955,31613294142580,2704138,94,36
921,0.016786455625889964,31613370582068,2704483,95,1
922,0.016627031363856893,31614047574370,2706990,95,1
923,0.016910300434937756,31614332129089,2708066,96,4
924,0.015029853366122753,31614428807068,2708393,96,3
925,0.014776837445623829,31614447254584,2708508,97,6
926,0.015541614000656607,31614815094443,2709934,97,1
927,0.025029763515281755,31614888249880,2710176,97,1
928,0.018321433775865096,31615010969869,2710628,97,12
929,0.01659073189404313,31615080593990,2710857,97,2
930,0.01531394641212939,31615273462544,2711580,97,10
931,0.01714795276627753,31615835053884,2713826,97,1
932,0.055393584927275995,31616731609658,2717208,97,1
933,0.06619157642998713,31617621296229,2720521,97,1
934,0.049562183401836934,31618298288531,2723126,97,14
935,0.01788375951944961,31618433108954,2723696,97,73
936,0.01601173026738385,31618437962160,2723721,97,6
937,0.015959225528896944,31618460088263,2723815,98,2
938,0.014547640603033703,31618491754199,2723943,98,15
939,0.015703036151416397,31619383829204,2727888,98,1
940,0.12465655156700686,31620414773595,2731900,98,1
941,0.040023316349832985,31621087673126,2734593,98,78
942,0.02454308622245332,31621977359697,2738391,98,7
943,0.09045091185725587,31622869434702,2741726,98,1
944,0.049487935945184094,31623759121273,2745402,98,70
945,0.05601249056520662,31624651196278,2748801,98,1
946,0.07314971625348848,31625540882849,2752096,98,1
947,0.022665049525223066,31626418203248,2755800,98,85
948,0.0955559007748099,31627307889819,2759084,98,1
949,0.020061737609305446,31627980789350,2762100,98,85
950,0.034157012271396885,31628870475921,2765610,98,1
951,0.06975159720476498,31629762550926,2768973,98,1
952,0.05878319916947286,31630652237497,2772274,98,6
953,0.03650529572538116,31631529557896,2775795,98,69
954,0.08171726849373391,31632570083672,2779710,98,1
955,0.046214912867470044,31633243062624,2782215,98,65
956,0.043529259457874295,31634132749195,2785584,98,4
957,0.05364364903295788,31635024824200,2789014,98,1
958,0.06661055838202297,31635914510771,2792276,98,1
959,0.028091252346467067,31636591503073,2794969,98,82
960,0.021644312704000586,31636646949857,2795188,98,28
961,0.025025993273728862,31636877344579,2796073,98,1
962,0.024114191007715183,31637245184438,2797478,98,2
963,0.02363659105527993,31637806775778,2799681,98,2
964,0.05416696242587345,31638703331552,2803089,98,1
965,0.06005576842585793,31639792813053,2807248,98,1
966,0.06978267364253449,31640792677611,2810998,98,1
967,0.057843600991978154,31641682364182,2814294,98,55
968,0.03231299067471647,31642559684581,2817845,98,40
969,0.07948627967915392,31643449371152,2821126,98,1
970,0.02863474788877532,31644122270683,2823929,98,82
971,0.027446731132545702,31644398918416,2824973,98,12
972,0.02346526781358158,31645085666019,2827737,98,13
973,0.06349764473583844,31646116610410,2831646,98,1
974,0.06295859647646386,31647008685415,2834933,98,1
975,0.058220834687599636,31647898371986,2838199,98,12
976,0.03198414776440957,31648775692385,2841672,98,71
977,0.07962939435008436,31649665378956,2844979,98,1
978,0.023262595118855606,31649800199379,2845597,98,86
979,0.019689302588718788,31649829552547,2845736,98,40
980,0.01951991107940635,31650502452078,2848376,98,12
981,0.02157540928755787,31650507305284,2848396,98,1
982,0.02140617626645585,31650534002658,2848516,98,4
983,0.021003258238390384,31650668823081,2849000,98,7
984,0.020953995684684597,31650686073110,2849055,98,3
985,0.0199349192382404,31650690926316,2849085,98,14
986,0.019500801762968985,31650714705892,2849170,98,19
987,0.019292954810609223,31650793496548,2849472,98,4
988,0.01896044817868258,31650934213682,2849979,98,8
989,0.018450695994998947,31650939070606,2850008,98,13
990,0.018323743859653904,31651028813281,2850344,98,4
991,0.017840204549964492,31651033666487,2850373,98,17
992,0.017772723674204044,31651168486910,2850908,98,2
993,0.017899497305583406,31652008602162,2854211,98,1
994,0.07395770733561785,31652898288733,2857493,98,1
995,0.0316507563497269,31653575281035,2860295,98,72
996,0.026720877559085074,31654136872375,2862573,98,11
997,0.05545521977130664,31655028947380,2866062,98,1
998,0.06219342887729036,31655918633951,2869433,98,1
999,0.02485558652805182,31656746868056,2873116,98,80
1000,0.08161878180911891,31657636554627,2876574,98,1


==> data/sparse_webspam_L50_T1k.csv <==
16609143
2.2443704582297784E-4
iteration,g,flops,ms,nnz,q_pops
1,1.96231292064426,23257585845159,37866,1,1
2,1.907181906482408,23262364797765,71115,2,2
3,7.739727110531961,23267143750371,98640,2,1
4,6.195356300285119,23271922702977,126286,2,1
5,6.917000002248307,23276701655583,152299,2,1
6,5.899829925917899,23281480608189,178894,2,1
7,6.507729084077673,23286259560795,204734,2,1
8,5.458711973857733,23291038513401,230734,2,1
9,6.133190569089735,23295817466007,256569,2,1
10,5.036236212061053,23300596418613,282453,2,1
11,5.7787702109366865,23305375371219,308288,2,1
12,4.656071766245516,23310154323825,334116,2,1
13,5.440393948546944,23314933276431,359981,2,1
14,4.316564004379691,23319712229037,386376,2,1
15,5.118197674667049,23324491181643,412567,2,1
16,4.012826566676806,23329270134249,438470,2,1
17,4.814226978582595,23334049086855,464387,2,1
18,3.7403719932014687,23338828039461,490379,2,1
19,4.530400703811649,23343606992067,516516,2,1
20,3.495394117614339,23348385944673,542262,2,1
21,4.26769226401836,23353164897279,568000,2,1
22,3.2746241385906614,23357943849885,593756,2,1
23,4.02607982293579,23362722802491,619521,2,1
24,3.075211391073109,23367501755097,645202,2,1
25,3.8047886011949927,23372280707703,670884,2,1
26,2.8946533601310227,23377059660309,696566,2,1
27,3.602574368030814,23381838612915,722259,2,1
28,2.7307516199843596,23386617565521,747952,2,1
29,3.4179550381943815,23391396518127,773646,2,1
30,2.581578240384578,23396175470733,799337,2,1
31,3.2493726120363573,23400954423339,825111,2,1
32,2.445446160001351,23405733375945,851412,2,1
33,3.095295329923492,23410512328551,877484,2,1
34,2.3208815867772903,23415291281157,903321,2,2
35,2.954276103449648,23420070233763,929112,2,1
36,2.206598224763838,23424849186369,954932,2,2
37,2.824981648596623,23429628138975,980711,2,1
38,2.101473576854267,23434407091581,1006753,2,2
39,2.7062031697078606,23439186044187,1032921,2,1
40,2.004527548045926,23443964996793,1059827,2,2
41,2.5968560748290237,23448743949399,1086792,2,1
42,1.91490342862834,23453522902005,1113790,2,3
43,2.495973612403977,23458301854611,1140703,2,1
44,1.831851200393459,23463080807217,1167658,2,2
45,2.402697501190708,23467859759823,1194575,2,1
46,1.75471301573255,23472638712429,1221591,2,7
47,2.316267413580689,23477417665035,1247990,2,1
48,1.7159273567512472,23482186001051,1274448,2,2
49,1.9610281256100712,23486964953657,1300647,2,1
50,1.790641993564908,23491743906263,1326819,2,1
51,1.8660544919086277,23496522858869,1352997,2,1
52,1.746192976306004,23501301811475,1379157,2,1
53,1.7857759916588654,23506080764081,1405310,2,1
54,1.7040332799990778,23510859716687,1431480,2,1
55,1.71111708125075,23515638669293,1457621,2,1
56,1.6639833639354775,23520417621899,1483883,2,2
57,1.6415581151392713,23525196574505,1510100,2,2
58,1.6258875266704855,23529975527111,1536262,2,1
59,1.5766321881322862,23534754479717,1562489,2,3
60,1.589608523116967,23539533432323,1588660,2,1
61,1.5159207422378873,23544312384929,1614894,2,2
62,1.6059717124926378,23549080720945,1641244,2,1
63,1.207434268322718,23553859673551,1668296,2,21
64,1.7029092461497157,23558638626157,1694626,2,1
65,1.1840539713001341,23563417578763,1720967,2,1
66,1.6378457268294808,23568196531369,1747309,2,1
67,1.1674333925572085,23572975483975,1773660,2,2
68,1.5765471328799923,23577754436581,1800014,2,1
69,1.1858278135351552,23582522772597,1826384,2,2
70,0.8919919917777209,23587301725203,1853082,2,17
71,1.7141646005333797,23592080677809,1879559,2,1
72,0.8792367474486459,23596859630415,1905876,2,1
73,1.653345769262884,23601638583021,1932140,2,1
74,0.8774399732353678,23606406919037,1958403,2,2
75,0.7600776100640533,23611556085161,1987510,3,16
76,0.6609529222621641,23616705251285,2016543,3,22
77,0.5715990855671207,23621854417409,2045813,3,23
78,0.4914396826022405,23627003583533,2075556,3,32
79,0.41992526638066496,23632152749657,2105175,3,29
80,0.35641424923819137,23637301915781,2135425,3,51
81,0.30021552873139035,23642451081905,2166193,3,68
82,0.4012294949879327,23647230034511,2192958,3,1
83,1.4272571824026008,23652008987117,2219229,3,1
84,0.41880005650715735,23656787939723,2245855,3,2
85,1.3920174283063536,23661566892329,2272179,3,1
86,0.4281403813211527,23666345844935,2298596,3,2
87,1.3586711834730325,23671124797541,2324877,3,1
88,0.43526633212912763,23675903750147,2351310,3,3
89,1.3271287562265168,23680682702753,2377604,3,1
90,0.4404504338092768,23685461655359,2404105,3,3
91,1.297295480627207,23690240607965,2430354,3,1
92,0.4439382169009643,23695019560571,2456847,3,5
93,1.2690745306202609,23699798513177,2483100,3,1
94,0.4459497567008797,23704577465783,2510065,3,7
95,1.242369132842934,23709356418389,2536331,3,1
96,0.4466814239484786,23714135370995,2563020,3,12
97,1.21708425488986,23718914323601,2589290,3,1
98,0.45224638739603207,23723682659617,2615828,3,12
99,0.5541558134675628,23728461612223,2642203,3,1
100,1.0737653984135778,23733240564829,2668501,3,1
101,0.5523891851818772,23738019517435,2694778,3,1
102,1.0514330105123924,23742798470041,2721018,3,1
103,0.5489426240193407,23747577422647,2747280,3,1
104,1.0304146187427439,23752356375253,2773520,3,1
105,0.5447053405804825,23757135327859,2799792,3,1
106,1.0106209623384872,23761914280465,2826031,3,1
107,0.5397933087406716,23766693233071,2852385,3,2
108,0.9919667784127056,23771472185677,2878638,3,1
109,0.5343097493372834,23776251138283,2905046,3,3
110,0.9743712076347733,23781030090889,2931289,3,1
111,0.5283462510922483,23785809043495,2957988,3,5
112,0.9577580296893178,23790587996101,2984227,3,1
113,0.5237876488660924,23795356332117,3010928,3,8
114,0.6207973974824011,23800135284723,3037227,3,1
115,0.8330390613492652,23804914237329,3063483,3,1
116,0.613263170320768,23809693189935,3089731,3,1
117,0.8187306063647736,23814472142541,3115973,3,1
118,0.60512211334055,23819251095147,3142254,3,1
119,0.8053023337020813,23824030047753,3168505,3,1
120,0.5967078823203715,23828809000359,3194774,3,1
121,0.7926899368029688,23833587952965,3221028,3,1
122,0.5880764393962898,23838366905571,3247367,3,2
123,0.7808330686889609,23843145858177,3273623,3,1
124,0.5792774747676142,23847924810783,3300288,3,3
125,0.7696752985691243,23852703763389,3326565,3,1
126,0.5703549635799207,23857482715995,3353005,3,4
127,0.7591640207934289,23862261668601,3379267,3,1
128,0.5751516729853936,23867030004617,3405704,3,7
129,0.6518254223552097,23871808957223,3431971,3,1
130,0.6498257841935047,23876587909829,3458230,3,1
131,0.6417961555981119,23881366862435,3484492,3,1
132,0.6410265607857087,23886145815041,3510705,3,1
133,0.6316706745973674,23890924767647,3536974,3,1
134,0.6328032347688157,23895703720253,3563204,3,1
135,0.6215070779545909,23900482672859,3589465,3,1
136,0.6251125101386739,23905261625465,3615704,3,1
137,0.6113334023025814,23910040578071,3642021,3,3
138,0.64843149140587,23914808914087,3668300,3,1
139,0.5888749192012888,23919958080211,3697188,3,5
140,0.555356850175656,23925107246335,3725803,3,4
141,0.5104882381590503,23930256412459,3754501,3,10
142,0.4684028909979275,23935405578583,3783201,3,10
143,0.4289829761539743,23940554744707,3811863,3,6
144,0.39210500744509785,23945703910831,3840615,3,11
145,0.35764205833707885,23950853076955,3869514,3,12
146,0.3254657496513878,23956002243079,3898580,3,9
147,0.2954479780581519,23961151409203,3927604,3,18
148,0.26903716849435166,23966201774122,3956444,4,29
149,0.2729998900949027,23968588906087,3970245,5,1
150,0.2800284822168336,23973738072211,3999074,5,1
151,0.25972687356170704,23978799381344,4027958,6,11
152,0.24472039299210613,23983623313949,4054998,7,21
153,0.28707940502915164,23988402266555,4081512,7,1
154,0.6470572082315643,23993181219161,4108019,7,1
155,0.29829611722629934,23997960171767,4134447,7,2
156,0.6343798319143265,24002739124373,4160671,7,1
157,0.30049643217377475,24007518076979,4186980,7,2
158,0.6223629494089176,24012297029585,4213210,7,1
159,0.3021589670491393,24017075982191,4239632,7,5
160,0.6109762896729938,24021854934797,4265869,7,1
161,0.3033243647578224,24026633887403,4292361,7,8
162,0.6001902174504578,24031412840009,4318615,7,1
163,0.30403100795440624,24036191792615,4345417,7,10
164,0.5899758239562715,24040970745221,4371648,7,1
165,0.3043150755244552,24045749697827,4398304,7,14
166,0.5803050009488395,24050528650433,4424544,7,1
167,0.3093705605537546,24055296986449,4451122,7,15
168,0.36296979960529235,24060075939055,4477487,7,1
169,0.5119615030289065,24064854891661,4503739,7,1
170,0.36321813398175384,24069633844267,4529993,7,1
171,0.5032361267388072,24074412796873,4556236,7,1
172,0.36219887920660887,24079191749479,4582743,7,2
173,0.4949982012317548,24083970702085,4609099,7,1
174,0.36085737744360796,24088749654691,4635557,7,2
175,0.48722368843332997,24093528607297,4661873,7,1
176,0.35922043940368514,24098307559903,4688296,7,3
177,0.4798893299074957,24103086512509,4714605,7,1
178,0.3573132692728877,24107865465115,4741478,7,5
179,0.4729726701273923,24112644417721,4767871,7,1
180,0.35515952728958033,24117423370327,4794576,7,9
181,0.4664520722561543,24122202322933,4820932,7,1
182,0.36384019649493676,24126970658949,4847603,7,11
183,0.40967244745540665,24131749611555,4874059,7,1
184,0.4082076172314517,24136898777679,4902742,7,2
185,0.386555740890708,24142047943803,4931454,7,2
186,0.35981290842104957,24147197109927,4960220,7,7
187,0.3344573994478121,24152346276051,4989072,7,9
188,0.3104273921876876,24157495442175,5017755,7,10
189,0.287661883732697,24162644608299,5046596,7,6
190,0.2661010213170741,24167793774423,5075378,7,15
191,0.24880114837571063,24172844139342,5103480,7,11
192,0.23431569077422984,24177894504261,5131659,7,12
193,0.22289157805170723,24182718436866,5159229,7,19
194,0.21057980818703576,24187768801785,5188294,7,23
195,0.21831707219791324,24191647994315,5209554,8,1
196,0.21041115802586627,24196797160439,5238501,8,2
197,0.19696133849106834,24201621093044,5265855,8,21
198,0.18634158465324588,24206671457963,5294655,8,17
199,0.1817178668732538,24210550650493,5316141,8,14
200,0.18642930772328534,24215699816617,5345048,8,1
201,0.17498689438522938,24220523749222,5372369,8,18
202,0.1738617278949765,24225302701828,5399320,8,6
203,0.46050206071791794,24230081654434,5425812,8,1
204,0.184231298056771,24234860607040,5452607,8,10
205,0.45137314991606764,24239639559646,5479082,8,1
206,0.18725060534518068,24244418512252,5505933,8,12
207,0.4426526817628515,24249197464858,5532474,8,1
208,0.1899214799375098,24253976417464,5559396,8,13
209,0.4343266930238749,24258755370070,5585937,8,1
210,0.20114283151097254,24263523706086,5612838,8,11
211,0.23440969496097583,24268302658692,5639756,8,1
212,0.38608835308730455,24273081611298,5666437,8,1
213,0.23743772836835253,24277860563904,5693023,8,2
214,0.3784192271223619,24282639516510,5719573,8,1
215,0.23911859407377428,24287418469116,5746199,8,2
216,0.37110969394252746,24292197421722,5772733,8,1
217,0.24051030291779674,24296976374328,5799291,8,2
218,0.364147104489304,24301755326934,5825810,8,1
219,0.241628396824972,24306534279540,5852436,8,5
220,0.35751900131491243,24311313232146,5878886,8,1
221,0.2424878507136678,24316092184752,5905529,8,6
222,0.35121313942429133,24320871137358,5931975,8,1
223,0.24310307498564213,24325650089964,5958650,8,8
224,0.3452175043969329,24330429042570,5985086,8,1
225,0.24566364748603398,24335197378586,6011955,8,9
226,0.2848662193765482,24339976331192,6038790,8,1
227,0.29935496779341203,24344755283798,6065569,8,1
228,0.28581367562536847,24349534236404,6092130,8,1
229,0.29388126692969063,24354313189010,6118652,8,1
230,0.2857067932540897,24359092141616,6145255,8,2
231,0.30009569784799767,24364241307740,6174048,8,1
232,0.2872580866407616,24369390473864,6202849,8,2
233,0.26948142749589576,24374539639988,6231754,8,4
234,0.2524742564740534,24379688806112,6260674,8,7
235,0.23620570783909683,24384837972236,6289614,8,9
236,0.22064567636241414,24389987138360,6318647,8,10
237,0.20607893233873054,24395037503279,6347005,8,9
238,0.19668051321065855,24400186669403,6376174,8,9
239,0.18706168459106656,24405237034322,6404589,8,9
240,0.19488490401037192,24407624166287,6418765,8,1
241,0.19519834525325094,24412448098892,6445764,8,1
242,0.1871250913945121,24417597265016,6474705,8,6
243,0.17867545207505325,24422660391348,6503187,9,9
244,0.17198857525821518,24427484323953,6530303,9,11
245,0.1630006983804924,24432534688872,6559218,9,28
246,0.15661552805487666,24437358621477,6586861,9,24
247,0.15289939858943935,24441237814007,6608303,9,13
248,0.15559812175077678,24446300940339,6636596,9,1
249,0.14855367636922773,24451450106463,6665923,9,12
250,0.1421900267586385,24456274039068,6693679,9,27
251,0.156719026093318,24461052991674,6720561,9,1
252,0.31229210759129467,24465831944280,6747159,9,1
253,0.16569723406017445,24470610896886,6774015,9,5
254,0.305199127729025,24475389849492,6800542,9,1
255,0.1683521247113562,24480168802098,6827586,9,8
256,0.2983905909660733,24484947754704,6854359,9,1
257,0.170768406616799,24489726707310,6881201,9,8
258,0.29185866273415256,24494505659916,6907903,9,1
259,0.1729557107050272,24499284612522,6934799,9,9
260,0.2855955592290973,24504063565128,6961326,9,1
261,0.17492344120106104,24508842517734,6988132,9,10
262,0.2795935607315572,24513621470340,7014643,9,1
263,0.1826679425737527,24518389806356,7041316,9,8
264,0.20951089581154977,24523168758962,7067891,9,1
265,0.24241418764281755,24527947711568,7094414,9,1
266,0.2119475724551106,24532726664174,7120989,9,1
267,0.23685862790160175,24537505616780,7147501,9,1
268,0.21329526790895337,24542284569386,7174088,9,1
269,0.23154358317804946,24547063521992,7200605,9,1
270,0.21445358660195454,24551842474598,7227255,9,2
271,0.2264619720989056,24556621427204,7253788,9,1
272,0.21543064405169654,24561400379810,7280437,9,2
273,0.2317437726693959,24566549545934,7309287,9,1
274,0.2227455761559513,24571698712058,7338212,9,2
275,0.2097869212218534,24576847878182,7367035,9,6
276,0.19731320232169494,24581997044306,7395947,9,5
277,0.1861827222219751,24586765380322,7422862,9,9
278,0.17667342417952117,24591914546446,7451930,9,10
279,0.16765181983382982,24596977672778,7480341,9,8
280,0.1600204207499493,24602028037697,7508639,9,8
281,0.1540685944266771,24606851970302,7535597,9,9
282,0.14754355791500903,24611902335221,7563976,9,9
283,0.1484199617769121,24614289467186,7578203,9,1
284,0.15671897647745828,24619438633310,7607267,9,1
285,0.15133802897815016,24624262565915,7634349,9,5
286,0.14407830936915608,24629086498520,7661541,9,8
287,0.13903192834975486,24634149624852,7690188,9,17
288,0.13232097829746348,24638973557457,7717714,9,18
289,0.13703837770254268,24642852749987,7739086,9,1
290,0.13526275480762193,24648001916111,7768171,9,1
291,0.12856474167677037,24653065042443,7796993,9,21
292,0.12217336941775497,24658128168775,7826268,9,32
293,0.11924349968733879,24662007361305,7847731,9,13
294,0.12449788175402517,24667156527429,7876613,9,1
295,0.1186778504284954,24671980460034,7903907,9,6
296,0.11343490875329842,24677043586366,7933018,9,21
297,0.1362245305466345,24681822538972,7959879,9,1
298,0.2265787392576006,24686601491578,7986404,9,1
299,0.14559884585172805,24691380444184,8012997,9,1
300,0.22033755309972913,24696159396790,8039748,9,1
301,0.1483330668612584,24700938349396,8066624,9,1
302,0.21431238098009614,24705717302002,8093301,9,1
303,0.15088439424929018,24710496254608,8119952,9,2
304,0.20849851253516508,24715275207214,8146634,9,1
305,0.15325855555003462,24720054159820,8173321,9,2
306,0.20289124346098128,24724833112426,8199864,9,1
307,0.15546119393701158,24729612065032,8226501,9,2
308,0.19748588228365843,24734391017638,8252968,9,1
309,0.1574978634769451,24739169970244,8279922,9,3
310,0.1922777566675116,24743948922850,8306465,9,1
311,0.15937402494225436,24748727875456,8333158,9,3
312,0.18726221927697537,24753506828062,8359837,9,1
313,0.16109504214871637,24758285780668,8386405,9,3
314,0.18613332797003643,24763054116684,8412853,9,1
315,0.17850984669869346,24768203282808,8441573,9,3
316,0.17072699780080458,24773352448932,8470454,9,1
317,0.1610252847913372,24778501615056,8499395,9,6
318,0.15163829311794771,24783650781180,8528332,9,7
319,0.1425559400379093,24788799947304,8557337,9,9
320,0.13490821240007844,24793863073636,8585874,9,10
321,0.12964188341207222,24798687006241,8612860,9,6
322,0.12504184413831773,24803750132573,8641461,9,10
323,0.11984927160764755,24808574065178,8668608,9,10
324,0.11567554825995637,24813637191510,8697353,9,9
325,0.12296859040812406,24816024323475,8711465,9,1
326,0.1246438922157413,24821173489599,8740361,9,1
327,0.1195517118927962,24825997422204,8767334,9,6
328,0.11426327777020176,24831060548536,8795898,9,9
329,0.1104259628905083,24835884481141,8823193,9,19
330,0.10840643807402944,24839763673671,8844743,9,13
331,0.11315403769348491,24844912839795,8873725,9,1
332,0.10687928979203147,24849975966127,8902361,9,9
333,0.10281387975418745,24854799898732,8930005,9,22
334,0.10249766541379514,24857316950069,8944900,10,4
335,0.09845632983642157,24862380076401,8973727,10,15
336,0.09643333155885224,24864897127738,8988761,10,12
337,0.09605722013763794,24870046293862,9018145,10,1
338,0.11020413193671681,24874825246468,9044996,10,1
339,0.18452290472703653,24879604199074,9071557,10,1
340,0.11493953398307614,24884383151680,9098420,10,2
341,0.178913173688987,24889162104286,9124907,10,1
342,0.11762094765610943,24893941056892,9151575,10,4
343,0.1734758632513402,24898720009498,9178199,10,1
344,0.12015712212718402,24903498962104,9204886,10,5
345,0.1682077703441549,24908277914710,9231404,10,1
346,0.12255187004673282,24913056867316,9258235,10,5
347,0.16310568799013275,24917835819922,9284765,10,1
348,0.12480896585565436,24922614772528,9311485,10,6
349,0.15816640932252862,24927393725134,9338039,10,1
350,0.12693214252407878,24932172677740,9364791,10,6
351,0.15379326741270993,24936941013756,9391342,10,1
352,0.1433282091400038,24942090179880,9420257,10,3
353,0.13679620781121032,24947239346004,9449117,10,3
354,0.1289733846478318,24952388512128,9478036,10,7
355,0.1213783153902097,24957537678252,9507003,10,6
356,0.11462175366998567,24962600804584,9535648,10,8
357,0.11052205730012496,24967424737189,9562591,10,8
358,0.1065750136943993,24972487863521,9591020,10,8
359,0.10643392266364292,24976367056051,9612277,10,5
360,0.10929788211585284,24981516222175,9641103,10,1
361,0.10346975041183934,24986340154780,9668071,10,9
362,0.1001578101623956,24991403281112,9696823,10,8
363,0.09578519436097743,24996227213717,9724409,10,19
364,0.09651613417841017,25000106406247,9745696,10,1
365,0.09926625278573596,25005255572371,9774794,10,1
366,0.09437071630859414,25010318698703,9803576,10,10
367,0.09276019535362671,25012835750040,9818756,10,17
368,0.08998289267473532,25017898876372,9847367,10,13
369,0.09180850225675206,25020286008337,9861484,10,1
370,0.09940664484648273,25025435174461,9890284,10,1
371,0.09586697972529769,25030259107066,9917192,10,4
372,0.09144349706226881,25035083039671,9944123,10,7
373,0.08861748275928513,25037600091008,9959157,10,15
374,0.08819159661565061,25042749257132,9988135,10,1
375,0.0850811862751593,25047812383464,10017153,10,23
376,0.08508625260031688,25052864649383,10045588,11,5
377,0.08543914918608038,25058013815507,10074711,11,1
378,0.0834267755901392,25060530866844,10089721,11,11
379,0.08203583742692552,25065593993176,10118205,11,4
380,0.08067077487039814,25070362329192,10145062,11,9
381,0.08863188274008305,25075141281798,10171852,11,1
382,0.14846315925317524,25079920234404,10198401,11,1
383,0.09322457226304749,25084699187010,10225177,11,7
384,0.14315529761374876,25089478139616,10251776,11,1
385,0.09605160286701905,25094257092222,10278649,11,7
386,0.13798867552508948,25099036044828,10305263,11,1
387,0.09875762787312223,25103814997434,10332115,11,7
388,0.13296114106453033,25108593950040,10358727,11,1
389,0.10134522736690008,25113372902646,10385592,11,6
390,0.12807053240249036,25118151855252,10412182,11,1
391,0.10381696854374084,25122930807858,10439044,11,7
392,0.12331468020903216,25127709760464,10465639,11,1
393,0.10617540347044498,25132488713070,10492501,11,7
394,0.12294223216720981,25137637879194,10521437,11,1
395,0.11861249812098715,25142787045318,10550342,11,1
396,0.11201705964099283,25147936211442,10579370,11,7
397,0.10559258735810918,25153085377566,10608313,11,9
398,0.1002687042198617,25158148503898,10636805,11,7
399,0.09696819096085721,25162916839914,10663590,11,8
400,0.09506891945179548,25167740772519,10690561,11,7
401,0.09098091384902428,25172564705124,10717560,11,7
402,0.08839508946804465,25177627831456,10746025,11,5
403,0.08895102573268292,25181507023986,10767290,11,1
404,0.0892790608983861,25186656190110,10796194,11,1
405,0.08593977054321995,25191719316442,10824787,11,8
406,0.08320711255421297,25196543249047,10852039,11,15
407,0.08264005888751204,25199060300384,10866930,11,6
408,0.08033458432272363,25201577351721,10882035,11,14
409,0.07995533552424444,25206627716640,10910235,11,1
410,0.07991552175206523,25211679982559,10939036,11,1
411,0.08321578961128362,25216829148683,10967853,11,1
412,0.07815947134865993,25221892275015,10996246,11,7
413,0.07891385521735572,25225771467545,11017554,11,1
414,0.08059881926854863,25230920633669,11046415,11,1
415,0.07699110267906632,25235744566274,11073524,11,13
416,0.07416287800608361,25240807692606,11102488,11,29
417,0.07745854074262441,25245859958525,11131022,11,1
418,0.0753067567678406,25251009124649,11159849,11,2
419,0.07312797317277699,25253526175986,11174815,11,11
420,0.07173737137276606,25258589302318,11203455,11,8
421,0.07864827657246072,25260976434283,11217586,11,1
422,0.07918561360644459,25265800366888,11244357,11,1
423,0.07725055840416958,25270949533012,11273400,11,4
424,0.07336895556223241,25275773465617,11300286,11,6
425,0.07086583074419756,25280836591949,11328875,11,10
426,0.0703781829587075,25283353643286,11343986,11,13
427,0.06837695441941713,25288405909205,11372852,11,22
428,0.07322647596538162,25293555075329,11401814,11,1
429,0.06904049659814473,25298618201661,11430419,11,7
430,0.08002712515706993,25303397154267,11457220,11,1
431,0.09934073850602182,25308176106873,11483970,11,1
432,0.08531041887105789,25312955059479,11510681,11,2
433,0.09465430763693757,25317734012085,11537301,11,1
434,0.08791534294406987,25322512964691,11564176,11,2
435,0.09573280898905871,25327662130815,11593011,11,1
436,0.09096290374433844,25332811296939,11621814,11,2
437,0.08554904160732885,25337960463063,11650742,11,9
438,0.08147732397172949,25343023589395,11679166,11,8
439,0.07835544446585462,25347791925411,11705969,11,7
440,0.07679928796683276,25352615858016,11732945,11,7
441,0.07379935166466664,25357678984348,11761399,11,8
442,0.0712567779819686,25362502916953,11788302,11,5
443,0.07036638173127115,25365019968290,11803364,11,14
444,0.06849069156411698,25370083094622,11831830,11,10
445,0.06809941476061798,25372600145959,11846701,11,4
446,0.0669637630794941,25377652411878,11875308,11,8
447,0.07185679926969019,25382801578002,11904092,11,1
448,0.06712569599830484,25387864704334,11932472,11,6
449,0.06844091803484617,25391743896864,11953603,11,1
450,0.06974769110558954,25396893062988,11982649,11,1
451,0.06626696369111976,25401716995593,12009630,11,6
452,0.06386803326036483,25406780121925,12038678,11,21
453,0.064068656051956,25411832387844,12067148,11,3
454,0.06534047494164756,25416981553968,12095993,11,1
455,0.06206483505223159,25419498605305,12111027,11,11
456,0.06195827248871684,25424561731637,12139300,11,1
457,0.05990178920428912,25429385664242,12166434,11,13
458,0.06174494870081621,25431772796207,12180539,11,1
459,0.06671927340090868,25436921962331,12209325,11,1
460,0.0638339617023672,25441745894936,12236214,11,4
461,0.06166632842629757,25446809021268,12264630,11,6
462,0.060040056728167555,25449326072605,12279640,11,10
463,0.05894806353501176,25454150005210,12306524,11,5
464,0.05780774149979093,25459202271129,12335411,11,14
465,0.06226799530647953,25464351437253,12364204,11,1
466,0.05840505511224116,25469414563585,12392644,11,6
467,0.05643553580579083,25471931614922,12407609,11,10
468,0.055687330792495736,25476994741254,12436056,11,7
469,0.05592767430031666,25480873933784,12457291,11,1
470,0.05949733982788434,25486023099908,12486211,11,1
471,0.055253664842150614,25491172266032,12515246,11,8
472,0.06569506601312844,25495951218638,12542155,11,1
473,0.07769953340996141,25500730171244,12568590,11,1
474,0.06997297105886616,25505509123850,12595240,11,2
475,0.0751507021570906,25510658289974,12624046,11,1
476,0.07086023060518698,25515807456098,12653028,11,8
477,0.06774409962520808,25520870582430,12681407,11,8
478,0.06479699859168474,25525694515035,12708610,11,8
479,0.06302069378658923,25530757641367,12737022,11,6
480,0.061173838284424305,25535525977383,12763922,11,7
481,0.05877716346638171,25540349909988,12791206,11,18
482,0.05824313550548532,25542866961325,12806153,11,8
483,0.056737583390012294,25545384012662,12821206,11,7
484,0.05693492715429154,25550447138994,12849763,11,1
485,0.057224007700350236,25555499404913,12878255,11,1
486,0.05951823464271939,25560648571037,12907069,11,1
487,0.055748335946434996,25565711697369,12935769,11,7
488,0.05390523242193583,25570763963288,12964435,11,14
489,0.05731868804582786,25575913129412,12993248,11,1
490,0.05411619596321136,25580976255744,13021669,11,6
491,0.05212242522987411,25585800188349,13048978,11,12
492,0.05379981210064802,25589679380879,13070177,11,1
493,0.05408800874729726,25594828547003,13099281,11,1
494,0.051593611008398155,25599891673335,13127956,11,13
495,0.052600180030094375,25604943939254,13156333,11,1
496,0.05241866642047643,25610093105378,13185154,11,1
497,0.051014472644827454,25612610156715,13200160,11,6
498,0.050203755535944306,25617673283047,13228550,11,6
499,0.04958464923528504,25620190334384,13243503,11,9
500,0.04869653152904365,25625014266989,13270759,11,9
501,0.0482200105982715,25630066532908,13299476,11,3
502,0.05103904223190687,25635215699032,13328569,11,1
503,0.04804367548066077,25640278825364,13357016,11,7
504,0.04847242571233437,25642665957329,13371089,11,1
505,0.05332511269730297,25647815123453,13399877,11,1
506,0.051598254300835436,25652639056058,13426723,11,4
507,0.049478673743904716,25657702182390,13455113,11,6
508,0.04736583683765538,25662526114995,13482367,11,12
509,0.046644224970169755,25665043166332,13497304,11,10
510,0.0455416831474838,25670106292664,13525732,11,8
511,0.04596972492417527,25675158558583,13554114,11,1
512,0.04788078896097939,25680307724707,13582911,11,1
513,0.0444021107111449,25685370851039,13611393,11,9
514,0.04765774918114546,25690149803645,13638108,11,1
515,0.06271229388164018,25694928756251,13664625,11,1
516,0.05278368895983365,25699707708857,13691419,11,9
517,0.06371564979576094,25704856874981,13720228,11,1
518,0.059941038829327956,25710006041105,13749090,11,4
519,0.05589327192171218,25715155207229,13778042,11,9
520,0.0535423645378617,25720218333561,13806450,11,9
521,0.05184053206285882,25724986669577,13833100,11,6
522,0.0505435018252194,25729810602182,13860077,11,9
523,0.04871677448994765,25732327653519,13874978,11,5
524,0.048134554015857325,25737390779851,13903378,11,5
525,0.0475030670049555,25739907831188,13918303,11,8
526,0.0469425642731415,25744731763793,13945233,11,7
527,0.047572813583990306,25748610956323,13966454,11,1
528,0.04905199552112848,25753760122447,13995252,11,1
529,0.04663726029558133,25758823248779,14023716,11,6
530,0.04626145902166597,25763971986863,14052683,12,9
531,0.04604968348333216,25769121152987,14081479,12,1
532,0.04480541593309376,25774269891071,14110462,12,10
533,0.045073688532705936,25779333017403,14138739,12,1
534,0.04367063780192078,25784156950008,14165695,12,7
535,0.04424036644186384,25789209215927,14194019,12,1
536,0.04545256776597557,25794358382051,14222849,12,1
537,0.04244068138639008,25796875433388,14237915,12,17
538,0.04254775458111909,25801938559720,14266321,12,1
539,0.04119667427349091,25804455611057,14281542,12,17
540,0.04125548735688278,25809604777181,14310651,12,1
541,0.04375236100396794,25813483969711,14331843,12,1
542,0.04286834168431665,25814848184873,14339870,13,2
543,0.04209495318544848,25819616520889,14366503,13,6
544,0.04114117994538479,25824440453494,14393413,13,7
545,0.041476024670530146,25829589191578,14422462,13,1
546,0.041543839677870065,25834738357702,14451248,13,1
547,0.03992080093541802,25839887095786,14480453,13,13
548,0.04060054201877142,25844950222118,14508725,13,1
549,0.038681542703158586,25850099388242,14537748,13,7
550,0.04491998809057521,25852486520207,14551804,13,1
551,0.043720017916543646,25857310452812,14578608,13,2
552,0.04216706328441547,25862373579144,14607199,13,4
553,0.04025399579123874,25863737794306,14615422,13,8
554,0.039330791394294295,25868561726911,14642300,13,6
555,0.038441584328060954,25873710893035,14671367,13,4
556,0.040478303490244456,25878763158954,14699757,13,1
557,0.03915512760019732,25883826285286,14728332,13,2
558,0.036991486211663184,25888876650205,14756873,13,12
559,0.04002030226383213,25893655602811,14783688,13,1
560,0.05412299934835285,25898305744892,14809523,14,1
561,0.04911468560286224,25903454911016,14838544,14,3
562,0.04573385436054242,25908604077140,14867501,14,6
563,0.04338504715139208,25913667203472,14895896,14,8
564,0.04132651773393369,25918491136077,14922873,14,9
565,0.03998653444363954,25921008187414,14937791,14,7
566,0.040980274010390484,25923525238751,14952593,14,1
567,0.04009267218513443,25928588365083,14980849,14,3
568,0.03903815551260428,25933737531207,15009675,14,3
569,0.040515114738544945,25937616723737,15030754,14,1
570,0.03985300058487959,25942765889861,15059497,14,2
571,0.03863212651919844,25947914627945,15088408,14,10
572,0.039530316118886175,25952977754277,15116566,14,1
573,0.03796559239494055,25957801686882,15143364,14,4
574,0.037661816785098716,25960318738219,15158213,14,7
575,0.036828498162155075,25965467476303,15187109,14,8
576,0.03903677033727781,25970616642427,15215857,14,1
577,0.03611978739374024,25975667007346,15244328,14,7
578,0.036964055501614204,25980719273265,15272612,14,1
579,0.037755280898624934,25985868439389,15301322,14,1
580,0.035182440067016846,25990931565721,15329985,14,12
581,0.0353325530252461,25996080303805,15359176,14,5
582,0.035642735015146046,26000848639821,15385749,14,1
583,0.03527274225680151,26003365691158,15400777,14,6
584,0.03394330850104267,26008189623763,15427897,14,13
585,0.03439122071647696,26012068816293,15449087,14,1
586,0.03702568404806258,26017217982417,15477935,14,1
587,0.034126891902554114,26022281108749,15506553,14,5
588,0.03381701784363264,26024798160086,15521572,14,10
589,0.033290833019434814,26029946898170,15550608,14,4
590,0.035502560669461815,26035096064294,15579521,14,1
591,0.03228985125173534,26039919996899,15606427,14,7
592,0.03299823715311571,26044972262818,15634704,14,1
593,0.03460253414852557,26050121428942,15663549,14,1
594,0.032132245082049316,26055184555274,15691976,14,6
595,0.03218310411924303,26060212167078,15720340,15,6
596,0.03272714003648035,26065361333202,15749357,15,1
597,0.03075717201222071,26067878384539,15764457,15,13
598,0.030422871479305155,26072941510871,15792934,15,7
599,0.03569923859597022,26075328642836,15807077,15,1
600,0.0360320676841391,26080477808960,15835995,15,1
601,0.03485831582493157,26081842024122,15844087,15,4
602,0.033562683536831985,26086665956727,15871050,15,5
603,0.03870753979887697,26091444909333,15897984,15,1
604,0.04797432289609147,26096594075457,15926936,15,1
605,0.044772734804127044,26101743241581,15955692,15,3
606,0.04193989707107656,26106806367913,15984051,15,8
607,0.039862769519219916,26111869494245,16012502,15,7
608,0.03849344718804439,26116693426850,16039481,15,7
609,0.03692893840151762,26121842592974,16068500,15,6
610,0.03494321587449274,26126666525579,16095577,15,9
611,0.03381249140276305,26131729651911,16124185,15,6
612,0.033595209206474914,26136878389995,16153112,15,4
613,0.03295506404266759,26142027556119,16181939,15,1
614,0.032562596500562424,26147176294203,16211190,15,10
615,0.03261514764039006,26152239420535,16239523,15,1
616,0.031203977129164142,26154756471872,16254616,15,18
617,0.031519075402965516,26157273523209,16269502,15,1
618,0.03128063024725424,26162097455814,16296326,15,3
619,0.03221171640857553,26166865791830,16322889,15,1
620,0.03442104173894735,26170744984360,16344232,15,1
621,0.033165927886696984,26175894150484,16373292,15,2
622,0.030782683761434643,26180957276816,16401675,15,8
623,0.03205097783158446,26186009542735,16430018,15,1
624,0.03223345009697414,26191158708859,16458933,15,1
625,0.02992508359367664,26196221835191,16487408,15,10
626,0.030439840627988265,26201370573275,16516182,15,1
627,0.029791112787355564,26206519739399,16544970,15,1
628,0.02936275168498583,26211668477483,16574197,15,12
629,0.029154544486853347,26216492410088,16600975,15,1
630,0.028383831915032017,26219009461425,16615956,15,11
631,0.028055180159176213,26224158627549,16644816,15,2
632,0.029405750038522426,26228037820079,16665976,15,1
633,0.029724569433217777,26233100946411,16694227,15,1
634,0.029126249568336808,26234465161573,16702309,15,5
635,0.02748771742689654,26236982212910,16717401,15,17
636,0.027831726005496583,26242131379034,16746488,15,1
637,0.02778144974930474,26247183644953,16775049,15,1
638,0.029206267091576487,26252234009872,16803305,15,1
639,0.027782443230435726,26257383175996,16832135,15,5
640,0.02764394852587232,26259770307961,16846277,15,7
641,0.03225262403147293,26264594240566,16873046,15,1
642,0.030747065788181687,26269657366898,16901368,15,4
643,0.02941236565796916,26274481299503,16928247,15,7
644,0.028122797679314204,26279630465627,16957197,15,5
645,0.032844739009762106,26284409418233,16983818,15,1
646,0.040125609164636575,26289558584357,17012613,15,1
647,0.03774732716232573,26294734574996,17041667,16,6
648,0.03552412702290938,26299797701328,17069976,16,8
649,0.03364981177371821,26304860827660,17098339,16,7
650,0.03210842915421464,26310009993784,17127283,16,9
651,0.030784271244789937,26314833926389,17154208,16,6
652,0.02926484371437319,26319897052721,17182903,16,16
653,0.03034381475795973,26325045790805,17211720,16,1
654,0.02859751379044076,26329869723410,17238632,16,4
655,0.02866684820370732,26332386774747,17253532,16,7
656,0.029163220038725412,26334903826084,17268397,16,1
657,0.028028181818561197,26340052992208,17297458,16,4
658,0.028227623485693642,26345105258127,17325952,16,1
659,0.03016646292385554,26349873594143,17352476,16,1
660,0.028138002826589882,26354936720475,17381267,16,5
661,0.027069613736682013,26360085458559,17410544,16,11
662,0.028330750455886133,26365234624683,17439617,16,1
663,0.026858828945285764,26369113817213,17461052,16,5
664,0.029280742120455085,26374262983337,17489992,16,1
665,0.027729019589295495,26375627198499,17498103,16,5
666,0.02704533890866585,26380690324831,17526534,16,6
667,0.026741072526453146,26385717936635,17554843,16,4
668,0.027546465753688222,26390867102759,17583953,16,1
669,0.02622291259491868,26393384154096,17598845,16,5
670,0.0259247599432116,26398208086701,17625717,16,3
671,0.025214618555906638,26403356824785,17654730,16,8
672,0.0264589139878448,26408505990909,17683575,16,1
673,0.02481544327222343,26413556355828,17711919,16,6
674,0.025969660526825568,26418608621747,17740246,16,1
675,0.025555814211862413,26423757787871,17769016,16,1
676,0.024134272081220657,26428808152790,17797526,16,17
677,0.02587142499759238,26432687345320,17818636,16,1
678,0.025264275451405867,26437750471652,17847104,16,2
679,0.024068738231414463,26442574404257,17874184,16,10
680,0.024150527277672102,26445091455594,17889032,16,3
681,0.023537782346049665,26450240193678,17918205,16,13
682,0.025506668846664606,26455389359802,17947034,16,1
683,0.023512426322999214,26460157695818,17973712,16,5
684,0.02416044216315734,26465185307622,18001911,16,2
685,0.02398357718437172,26470334473746,18030711,16,1
686,0.023004359762191163,26472851525083,18045711,16,8
687,0.02240174622753369,26478000263167,18074712,16,7
688,0.024103906753395465,26483149429291,18103582,16,1
689,0.022264267953948168,26488212555623,18132231,16,4
690,0.02979000654498585,26492991508229,18159164,16,1
691,0.03642368973130603,26497641650310,18185140,16,1
692,0.031228269478499403,26502790816434,18214071,16,5
693,0.028991038742331544,26507853942766,18242527,16,8
694,0.027395281856523093,26512677875371,18269486,16,8
695,0.026328788735044944,26517741001703,18297899,16,8
696,0.02931791693215539,26520128133668,18311975,16,1
697,0.030940755309198202,26525304124307,18340979,16,1
698,0.0293394567141226,26530453290431,18369867,16,3
699,0.02763816388308478,26535277223036,18396771,16,6
700,0.026047570678036636,26540340349368,18425196,16,8
701,0.025431225289055812,26541704564530,18433295,16,5
702,0.02426577572452079,26546528497135,18460383,16,5
703,0.02412395893711657,26551640555229,18489131,17,1
704,0.024323659780754615,26556789721353,18518030,17,1
705,0.024346254359185093,26561841987272,18546426,17,2
706,0.02473652291212813,26566905113604,18575013,17,1
707,0.023470718783098563,26572054279728,18603945,17,5
708,0.024656630738884643,26575933472258,18625259,17,1
709,0.024438129739661505,26580996598590,18653768,17,1
710,0.02339196497423092,26585820531195,18680872,17,7
711,0.022731911664202676,26588337582532,18696009,17,12
712,0.02353668620890304,26590854633869,18710918,17,1
713,0.022707098377007122,26596003799993,18739786,17,3
714,0.022772641220101007,26601152538077,18768920,17,1
715,0.022773275678471587,26606301704201,18797724,17,1
716,0.02189943281045882,26611450442285,18826639,17,6
717,0.02219676043895595,26616500807204,18854800,17,1
718,0.020889207400502555,26621649973328,18883822,17,8
719,0.022941893755689984,26626702239247,18912161,17,1
720,0.021641717163001617,26631765365579,18940437,17,2
721,0.02063211165781582,26634282416916,18955357,17,9
722,0.020499418669203504,26639106349521,18982110,17,1
723,0.020901471190853792,26643874685537,19008777,17,1
724,0.022573473951113306,26647753878067,19029897,17,1
725,0.021810254279248393,26652903044191,19058724,17,2
726,0.020345005883012492,26655420095528,19073855,17,19
727,0.02031331649935106,26660483221860,19102150,17,1
728,0.021889370935905338,26665262174466,19128768,17,1
729,0.03211148380330504,26670411340590,19157665,17,1
730,0.029581530840464568,26675560506714,19186557,17,5
731,0.02734072940698889,26680736497353,19215747,17,8
732,0.02583788934668574,26685799623685,19244452,17,6
733,0.02436377292595658,26690623556290,19271403,17,8
734,0.023369945433987408,26695686682622,19300097,17,7
735,0.025088542790601267,26698073814587,19314284,17,1
736,0.027404858037638397,26703222980711,19343151,17,1
737,0.026234534477073364,26708046913316,19370016,17,4
738,0.02496651475409337,26709411128478,19378156,17,7
739,0.02407888752594823,26714474254810,19406553,17,7
740,0.023283688203504634,26719298187415,19433722,17,4
741,0.022852287632004715,26724446925499,19462673,17,5
742,0.023529322657918135,26729596091623,19491505,17,1
743,0.02202271806297408,26734744829707,19520410,17,6
744,0.022862747090030087,26739893995831,19549254,17,1
745,0.02137407095882366,26744957122163,19577810,17,13
746,0.022595221430026534,26750009388082,19606143,17,1
747,0.02204072154969241,26755158554206,19634961,17,1
748,0.021353921583342223,26760270612300,19663822,17,8
749,0.02140098734142313,26765320977219,19692076,17,1
750,0.020830450706487192,26767838028556,19706970,17,6
751,0.02146060467777094,26770355079893,19721782,17,1
752,0.02070184720376053,26775179012498,19748606,17,3
753,0.020099655268120905,26780328178622,19777855,17,2
754,0.02178521015983183,26784207371152,19799239,17,1
755,0.020952791989644694,26789270497484,19827817,17,2
756,0.019808963637371904,26794419663608,19856861,17,10
757,0.021257194168972992,26799568401692,19885647,17,1
758,0.019520883296197198,26804392334297,19912545,17,5
759,0.01978469936803154,26809419946101,19940738,17,1
760,0.0204971123620743,26814569112225,19969595,17,1
761,0.019191755498990076,26817086163562,19984511,17,7
762,0.019121839481303134,26821854499578,20011338,17,1
763,0.019299926905273376,26827003237662,20040336,17,6
764,0.019347440636548606,26832152403786,20069146,17,1
765,0.01859665755363333,26837204669705,20097591,17,10
766,0.0201779541010078,26842267796037,20125747,17,1
767,0.01868902014985273,26847330922369,20154282,17,4
768,0.01759489387751565,26849847973706,20169399,17,14
769,0.017818944356585188,26854997139830,20198175,17,1
770,0.018435329145070428,26858876332360,20219287,17,1
771,0.019028561363984647,26864025498484,20248109,17,1
772,0.018109869471918043,26868849431089,20274989,17,7
773,0.021065011142135544,26873628383695,20301554,17,1
774,0.028137673632332237,26878777549819,20330345,17,1
775,0.026231269373725954,26883953540458,20359300,17,5
776,0.02464750626754369,26889016666790,20387589,17,8
777,0.023152521952394683,26894079793122,20416110,17,5
778,0.021774357338267165,26899228959246,20445156,17,10
779,0.020550900005738015,26904052891851,20472074,17,6
780,0.022222965264301665,26906440023816,20486181,17,1
781,0.024235776581782702,26911503150148,20514525,17,1
782,0.023410308627126692,26912867365310,20522625,17,5
783,0.02280747900794726,26917691297915,20549656,17,4
784,0.02198178000158676,26922840464039,20578715,17,5
785,0.020586438819155322,26927903590371,20607338,17,7
786,0.02072889912399324,26933052328455,20636309,17,3
787,0.020247170948860086,26937876261060,20663252,17,1
788,0.019266176151816014,26942926625979,20691705,17,13
789,0.02007249639659804,26947978891898,20720082,17,1
790,0.020725227143897292,26953128058022,20748870,17,1
791,0.01891724416818765,26955645109359,20763960,17,10
792,0.019900339198321598,26958162160696,20778779,17,1
793,0.01892143421092902,26963225287028,20807132,17,3
794,0.018501221516240268,26968374453152,20836021,17,1
795,0.019574056620042662,26973523191236,20864812,17,1
796,0.018131364908936937,26978291527252,20891490,17,7
797,0.0184495651427925,26983403585346,20920256,17,3
798,0.017945227628042276,26988227517951,20947030,17,1
799,0.01774382234480995,26993376256035,20976003,17,9
800,0.018673097072120497,26998525422159,21004833,17,1
801,0.01753474367350847,27001042473496,21019707,17,5
802,0.016911778625789197,27004921666026,21041164,17,14
803,0.020156127498674344,27010070832150,21070013,17,1
804,0.018229115798894177,27015133958482,21098640,17,4
805,0.017001777677936605,27019957891087,21125507,17,8
806,0.017282912144594657,27024985502891,21153591,17,1
807,0.01820322584329682,27030134669015,21182301,17,1
808,0.016561043837802925,27035283407099,21211276,17,8
809,0.01762565643554229,27040432573223,21240063,17,1
810,0.016224899552127817,27042949624560,21255021,17,7
811,0.016227669457487333,27047999989479,21283111,17,1
812,0.017067806869533294,27053052255398,21311357,17,1
813,0.017671735673343958,27058201421522,21340349,17,1
814,0.01593088018955085,27063264547854,21368658,17,5
815,0.01567918932718994,27068413285938,21397954,17,9
816,0.015986980101297937,27073562452062,21426920,17,1
817,0.020180276395202965,27078341404668,21453844,17,1
818,0.025394917820386578,27083490570792,21482734,17,1
819,0.02318627783246141,27088639736916,21511910,17,6
820,0.021927417512183623,27093702863248,21540355,17,9
821,0.020554029079774192,27098526795853,21567250,17,7
822,0.019756070906195983,27103589922185,21595777,17,8
823,0.018360115999584585,27108653048517,21624218,17,9
824,0.021351976704833422,27111040180482,21638290,17,1
825,0.022540029034534195,27116216171121,21667275,17,1
826,0.02095692244895256,27121040103726,21694025,17,3
827,0.019750060124727752,27122404318888,21702177,17,6
828,0.01908660579939803,27127553485012,21731200,17,5
829,0.018257242648689862,27132377417617,21758203,17,7
830,0.017439027876083358,27137489475711,21787187,17,10
831,0.017724351249257513,27142539840630,21815463,17,1
832,0.01705456486723866,27145056891967,21830440,17,6
833,0.017525833869862773,27147573943304,21845386,17,1
834,0.017071945939793658,27152723109428,21874311,17,3
835,0.01857769750252123,27156602301958,21895709,17,1
836,0.018733972459624992,27161370637974,21922280,17,1
837,0.017829891193481683,27166194570579,21949173,17,6
838,0.016811566363983812,27171257696911,21977602,17,7
839,0.017843688978308927,27176309962830,22006012,17,1
840,0.018143922521541848,27181459128954,22034934,17,1
841,0.016262905153337778,27186522255286,22063508,17,11
842,0.017018845938867495,27191670993370,22092401,17,1
843,0.016486032365643936,27196820159494,22121270,17,1
844,0.016311474455960477,27201968897578,22150366,17,3
845,0.015955555149963913,27207118063702,22179204,17,1
846,0.01592107210921109,27209635115039,22194200,17,9
847,0.015763585741255415,27212152166376,22209014,17,1
848,0.015292232785788989,27216976098981,22236068,17,10
849,0.015013419205307956,27222028364900,22264493,17,1
850,0.016806053707760126,27227177531024,22293298,17,1
851,0.01541282340542353,27232240657356,22321699,17,4
852,0.016269367460304076,27236119849886,22342781,17,1
853,0.016516938340237413,27241269016010,22371640,17,1
854,0.015360763246048383,27246332142342,22400011,17,7
855,0.014853812127720011,27251480880426,22429171,17,9
856,0.015051530238796736,27256630046550,22457997,17,1
857,0.014630160396373248,27261657658354,22486279,17,5
858,0.01501735726314441,27266720784686,22514561,17,1
859,0.014299979995409917,27271544717291,22541474,17,5
860,0.013828746436977983,27274061768628,22556459,17,12
861,0.01350906461005623,27279210934752,22585358,17,8
862,0.022623763322151998,27283989887358,22611925,17,1
863,0.022650123874436788,27289139053482,22640638,17,2
864,0.020578576186583607,27294288219606,22669461,17,7
865,0.019392129115064785,27299351345938,22697737,17,9
866,0.018322389528226714,27304119681954,22724319,17,7
867,0.017600057703183472,27308943614559,22751385,17,10
868,0.016673223144804756,27314006740891,22779708,17,7
869,0.018517989305994853,27316393872856,22793920,17,1
870,0.020468811376995934,27317758088018,22801987,17,1
871,0.019522170190477067,27322582020623,22828904,17,3
872,0.018738746266227017,27327731186747,22857862,17,4
873,0.017538393371778156,27332555119352,22884793,17,6
874,0.01683079796772945,27337618245684,22913243,17,5
875,0.016393918031807533,27342766983768,22942211,17,7
876,0.016309320849354658,27347830110100,22970509,17,1
877,0.015364086168983444,27350347161437,22985519,17,13
878,0.015697697645368443,27352864212774,23000353,17,1
879,0.015750326727227097,27358013378898,23029115,17,1
880,0.01549168211820629,27363065644817,23057595,17,2
881,0.01668861097884113,27368214810941,23086454,17,1
882,0.015360680239201216,27373265175860,23114738,17,5
883,0.015621652958772382,27377144368390,23136109,17,1
884,0.016487388057004573,27381968300995,23163101,17,1
885,0.015783686449926275,27387117467119,23192008,17,5
886,0.014976067812344554,27392266205203,23221125,17,14
887,0.015481733040690825,27397329331535,23249378,17,1
888,0.014330128997052275,27402153264140,23276347,17,8
889,0.014543488576780571,27407265322234,23305043,17,1
890,0.014557191751964585,27412414488358,23333939,17,1
891,0.014609589578696302,27417563226442,23363015,17,2
892,0.01406426951372416,27422712392566,23391843,17,1
893,0.014016578394667927,27427764658485,23420383,17,8
894,0.014841195136921805,27432827784817,23448705,17,1
895,0.013600206541957845,27437890911149,23477093,17,6
896,0.013362335530690304,27440407962486,23492120,17,13
897,0.013596639287394728,27442925013823,23507086,17,1
898,0.013089406018204651,27448074179947,23536014,17,3
899,0.013955343503961111,27451953372477,23557208,17,1
900,0.014436122360748246,27457102538601,23586008,17,1
901,0.013545208460856582,27458466753763,23594150,17,8
902,0.013190416622404924,27463235089779,23620814,17,4
903,0.013723070989408047,27468383827863,23649769,17,1
904,0.01326659330925923,27473207760468,23676735,17,1
905,0.012539242445109037,27478258125387,23705079,17,8
906,0.013540339235115264,27483037077993,23731716,17,1
907,0.02213814935013363,27487687220074,23757430,17,1
908,0.01967712554245071,27492863210713,23786469,17,4
909,0.018092850938907338,27498012376837,23815641,17,5
910,0.016479756278775085,27503075503169,23844290,17,8
911,0.015251128143372688,27508138629501,23872908,17,5
912,0.014265886959539889,27513287795625,23902278,17,12
913,0.018485800531128894,27515674927590,23916470,17,1
914,0.01774390002785159,27520498860195,23943507,17,2
915,0.016595231343174675,27525322792800,23970457,17,5
916,0.015755129512828613,27530385919132,23998898,17,5
917,0.01470190415151016,27535535085256,24028041,17,11
918,0.015409619070664278,27540683823340,24056911,17,1
919,0.01434816807328214,27545507755945,24083869,17,4
920,0.01417923676047526,27550619814039,24112825,17,8
921,0.014339716474606789,27555768980163,24141696,17,1
922,0.014255364435671675,27560796591967,24170085,17,4
923,0.01473920341282557,27563313643304,24184878,17,1
924,0.014453187036730795,27568462809428,24213760,17,3
925,0.013904759855332002,27570979860765,24228605,17,4
926,0.013662972049321397,27576042987097,24257322,17,4
927,0.013572492420541135,27581095253016,24286023,17,2
928,0.01482189048457477,27586244419140,24314844,17,1
929,0.013364212508218022,27591307545472,24343274,17,4
930,0.013578997479335709,27595186738002,24364477,17,1
931,0.014597161386293488,27600335904126,24393303,17,1
932,0.013554733401041553,27605159836731,24420240,17,7
933,0.01294124497255986,27610308574815,24449294,17,11
934,0.013473523532383656,27615371701147,24477593,17,1
935,0.012657223074930559,27616735916309,24485703,17,6
936,0.012244907448753761,27619252967646,24500696,17,11
937,0.012322792809089317,27624402133770,24529576,17,1
938,0.01246193939562203,27629550871854,24558429,17,1
939,0.013094335391117826,27634319207870,24585188,17,1
940,0.01178147952083438,27636836259207,24600117,17,8
941,0.011923583314646219,27641886624126,24628372,17,1
942,0.012321176370205024,27646938890045,24657021,17,1
943,0.01344047376823198,27652088056169,24685849,17,1
944,0.011675729807781733,27656911988774,24712729,17,5
945,0.012410241506929513,27660791181304,24733899,17,1
946,0.013419371341942024,27665940347428,24762730,17,1
947,0.012122755268153934,27671003473760,24791103,17,5
948,0.017531470916938956,27675782426366,24817747,17,1
949,0.020958554058574684,27680958417005,24846699,17,1
950,0.019225526462348975,27686107583129,24875502,17,2
951,0.017327925046918432,27691256749253,24904432,17,9
952,0.016256880204183897,27696319875585,24932773,17,6
953,0.015081406583462917,27701383001917,24961140,17,7
954,0.014206272136043783,27706206934522,24987976,17,5
955,0.013377432125487913,27711355672606,25017072,17,14
956,0.014263706209687059,27716504838730,25046162,17,1
957,0.013112657090953456,27721555203649,25074527,17,5
958,0.01579704886913653,27723942335614,25088555,17,1
959,0.016232906504335905,27728766268219,25115250,17,1
960,0.015472807652111285,27733915434343,25144113,17,5
961,0.014342605034378939,27738739366948,25171037,17,6
962,0.013698381087420837,27740103582110,25179229,17,9
963,0.013326430878915874,27745252320194,25208258,17,10
964,0.01413527901892149,27750315446526,25236548,17,1
965,0.013176866598561153,27755464612650,25265553,17,4
966,0.01307087637428211,27760613350734,25294621,17,5
967,0.012884942754155387,27765676477066,25322972,17,1
968,0.01253000742128518,27768193528403,25337984,17,10
969,0.013981547382542465,27770710579740,25352810,17,1
970,0.012660035281607042,27773227631077,25367649,17,2
971,0.012495472123539367,27778376797201,25396546,17,3
972,0.011988516607796358,27783429063120,25424954,17,1
973,0.01363798869012934,27788578229244,25453812,17,1
974,0.012447021066467777,27793346565260,25480466,17,5
975,0.012419410875136216,27797225757790,25501813,17,6
976,0.013657707147677034,27802288884122,25530088,17,1
977,0.012962718585068755,27807112816727,25557082,17,4
978,0.011975121323996052,27812175943059,25585499,17,9
979,0.011849060552660875,27817203554863,25613809,17,5
980,0.012749240818785744,27822352720987,25642618,17,1
981,0.011353604048613113,27824869772324,25657538,17,8
982,0.011352507762866755,27829693704929,25684433,17,1
983,0.011232959328501206,27834745970848,25712818,17,2
984,0.012994234088218447,27839895136972,25741538,17,1
985,0.011311184592801915,27844945501891,25769716,17,4
986,0.010821951488346344,27850094239975,25798708,17,13
987,0.011655999870053056,27855243406099,25827561,17,1
988,0.010416804832221783,27860355464193,25856376,17,8
989,0.010869343533356961,27865504630317,25885106,17,1
990,0.012925610062379024,27870283582923,25911695,17,1
991,0.01872312976338412,27875459573562,25940635,17,1
992,0.017258170022279935,27880608739686,25969411,17,4
993,0.015824951241955175,27885671866018,25997780,17,8
994,0.014698793364541406,27890734992350,26026371,17,5
995,0.0137742999181125,27895558924955,26053275,17,8
996,0.01307785866111124,27900708091079,26082210,17,6
997,0.012672560272781682,27904587283609,26103491,17,7
998,0.013916732026560661,27909650409941,26131777,17,1
999,0.01292076624338118,27914474342546,26158612,17,5
1000,0.012277206946061716,27919537468878,26187054,17,9

